Last-Iterate Convergence of Payoff-Gradient Learning in M\"obius Pricing Games

We prove global last-iterate convergence of payoff-gradient learning in every typewise Riemannian metric, which for scalar actions is the same as typewise mirror descent, with explicit rates, in a class of Bayesian bidding and pricing games that includes first-price auctions, unit-demand pay-as-bid auctions, rank-based generalized first-price auctions, and homogeneous-good price competition with inelastic demand. The result holds for symmetric self-play: all players use a common strategy and apply the same payoff-gradient update at each type. Convergence is from every continuous weakly increasing feasible initial strategy, including pooling, and does not rely on the monotonicity or Minty conditions that underlie existing guarantees in other games. Instead, the class is characterized by two structural properties: a direct payoff effect that is independent of the action, and a payoff difference at the allocation threshold that is affine in the action. These properties reduce the learning dynamics to a singular transport-damping equation for the common strategy, which, under the stated coefficient and metric assumptions, admits a unique viscosity solution. Comparison barriers make the uniform distance to the unique rest point a strict Lyapunov functional and yield convergence rates with optimal algebraic exponents. In allocation games, the rest point is the unique weakly increasing symmetric equilibrium under the stated tie-breaking conditions, and a positive lower slope bound converts strategy-error bounds into explicit approximate-equilibrium guarantees. A projected grid scheme with a slope floor makes the approximation constructive, with error bounds under deterministic perturbations and almost-sure convergence on a fixed grid under martingale gradient noise.

==> figures/general_rates.dat <==
t fpa3 payasbid gfp optimal3
1.0000000000000000e-02 5.3888099538174217e-01 4.3639461451091277e-01 4.9456207156802295e-01 6.7962228534917424e-01
1.0404090469600783e-02 5.3627270903267621e-01 4.3408340979696747e-01 4.9195378521895700e-01 6.7701399900010828e-01
1.0824509849963778e-02 5.3356777933892641e-01 4.3168663716322508e-01 4.8924885552520708e-01 6.7430906930635848e-01
1.1261917976810793e-02 5.3076313843507084e-01 4.2920807831581176e-01 4.8644421462135151e-01 6.7150442840250291e-01
1.1717001349196284e-02 5.2785561695662797e-01 4.2667352999570052e-01 4.8353669314290865e-01 6.6859690692406004e-01
1.2190474206947258e-02 5.2484187010375427e-01 4.2405563276275882e-01 4.8052294629003506e-01 6.6558316007118634e-01
1.2683079651641406e-02 5.2171851277252768e-01 4.2134347360207391e-01 4.7739958895880835e-01 6.6245980273995975e-01
1.3195590812882995e-02 5.1848197556614828e-01 4.1855668082405073e-01 4.7416305175242895e-01 6.5922326553358035e-01
1.3728812061706754e-02 5.1512856986232691e-01 4.1569323632128963e-01 4.7080964604860759e-01 6.5586985982975898e-01
1.4283580273014351e-02 5.1165497589233322e-01 4.1273203316875839e-01 4.6733605207861389e-01 6.5239626585976529e-01
1.4860766139024628e-02 5.0805718533719002e-01 4.0969332829559812e-01 4.6373826152347070e-01 6.4879847530462209e-01
1.5461275535799216e-02 5.0433167501912934e-01 4.0656608513365244e-01 4.6001275120541013e-01 6.4507296498656141e-01
1.6086050944988026e-02 5.0047461565262208e-01 4.0334681182759446e-01 4.5615569183890275e-01 6.4121590562005415e-01
1.6736072933026258e-02 4.9648214926319417e-01 4.0004335171614025e-01 4.5216322544947490e-01 6.3722343923062619e-01
1.7412361690104211e-02 4.9235039877388537e-01 3.9664536038298293e-01 4.4803147496016610e-01 6.3309168874131738e-01
1.8115978631325490e-02 4.8807515931693307e-01 3.9315900208146182e-01 4.4375623550321380e-01 6.2881644928436509e-01
1.8848028062566486e-02 4.8365287081838376e-01 3.8958065481423276e-01 4.3933394700466449e-01 6.2439416078581589e-01
1.9609658913651608e-02 4.7907920572044399e-01 3.8590982763557435e-01 4.3476028190672472e-01 6.1982049568787612e-01
2.0402066541564474e-02 4.7435021570931274e-01 3.8214831083771583e-01 4.3003129189559347e-01 6.1509150567674475e-01
2.1226494606525183e-02 4.6946180378862606e-01 3.7829403924182170e-01 4.2514287997490680e-01 6.1020309375605808e-01
2.2084237023878097e-02 4.6441010853374182e-01 3.7434811633801102e-01 4.2009118472002255e-01 6.0515139850117383e-01
2.2976639994853484e-02 4.5919080873264856e-01 3.7031080452882381e-01 4.1487188491892929e-01 5.9993209870008068e-01
2.3905104119390331e-02 4.5380011404984671e-01 3.6618299560578393e-01 4.0948119023612745e-01 5.9454140401727873e-01
2.4871086594336324e-02 4.4823405221483364e-01 3.6196568223521408e-01 4.0391512840111438e-01 5.8897534218226566e-01
2.5876103500475030e-02 4.4248854735023108e-01 3.5765992164208893e-01 3.9816962353651181e-01 5.8322983731766320e-01
2.6921732181969558e-02 4.3655966250660788e-01 3.5326718255940115e-01 3.9224073869288861e-01 5.7730095247404001e-01
2.8009613721957417e-02 4.3044405916976353e-01 3.4878940959621041e-01 3.8612472998326469e-01 5.7118494376441609e-01
2.9141455518181630e-02 4.2423473793591854e-01 3.4422887331958374e-01 3.7981790045724056e-01 5.6487811423839185e-01
3.0319033962700862e-02 4.1802017369610506e-01 3.3958783031154816e-01 3.7331644452594198e-01 5.5837665830709327e-01
3.1544197229883851e-02 4.1181295313519589e-01 3.3486974429825722e-01 3.6663533875358084e-01 5.5167737276741713e-01
3.2818868177064184e-02 4.0562407531569505e-01 3.3007761262002633e-01 3.6092239442689683e-01 5.4477669547900209e-01
3.4145047362407768e-02 3.9946511956126779e-01 3.2521550628759410e-01 3.5562870157475485e-01 5.3767166107487330e-01
3.5524816184729399e-02 3.9334536170572304e-01 3.2028711497991580e-01 3.5049349954447523e-01 5.3035902154488390e-01
3.6960340150186274e-02 3.8727385312211965e-01 3.1529729785728777e-01 3.4545113669274047e-01 5.2283615032885900e-01
3.8453872270975603e-02 3.8125695319747704e-01 3.1025093846814744e-01 3.4046851242160164e-01 5.1510041944555063e-01
4.0007756601370285e-02 3.7529958693056259e-01 3.0515371349989850e-01 3.3552616361172355e-01 5.0714972011731230e-01
4.1624431916642439e-02 3.6940403776413694e-01 3.0001154678710884e-01 3.3061080428498651e-01 4.9898216415514501e-01
4.3306435540648620e-02 3.6356945260443346e-01 2.9483029223064816e-01 3.2571234638998975e-01 4.9059586800258231e-01
4.5056407328084268e-02 3.5779430581251032e-01 2.8961694497906798e-01 3.2082412518144382e-01 4.8198981609455621e-01
4.6877093807657214e-02 3.5207425627725281e-01 2.8437804928331312e-01 3.1594028057133522e-01 4.7316290020051560e-01
4.8771352492682829e-02 3.4640513490989516e-01 2.7912117373862622e-01 3.1105701503902744e-01 4.6411498682471058e-01
5.0742156365866181e-02 3.4078123594753712e-01 2.7385333054117444e-01 3.0617071992321770e-01 4.5484593584038552e-01
5.2792598545310071e-02 3.3519707496987911e-01 2.6858170493834788e-01 3.0127870200198964e-01 4.4535622771861744e-01
5.4925897139072068e-02 3.2964770582837327e-01 2.6331363865810853e-01 2.9637907569877792e-01 4.3564709119446560e-01
5.7145400295889257e-02 3.2412801548261411e-01 2.5805577172907523e-01 2.9147002291799123e-01 4.2571998636048519e-01
5.9454591459998284e-02 3.1863381456950474e-01 2.5281472742053290e-01 2.8655045762610393e-01 4.1557729634708312e-01
6.1857094838297592e-02 3.1316104824924701e-01 2.4759616266275897e-01 2.8161936017558858e-01 4.0756125945388350e-01
6.4356681088432371e-02 3.0770648694900699e-01 2.4240516281442059e-01 2.7667626336034529e-01 4.0138308781917492e-01
6.6957273236729620e-02 3.0226716355916522e-01 2.3724552146323286e-01 2.7172080237289437e-01 3.9537674914882665e-01
6.9662952835271380e-02 2.9684040801713357e-01 2.3211972159450656e-01 2.6675272710821168e-01 3.8943001007136874e-01
7.2477966367769542e-02 2.9142426494447166e-01 2.2702950000913014e-01 2.6177224595282561e-01 3.8350917958810765e-01
7.5406731914295713e-02 2.8601700528288726e-01 2.2197556337214963e-01 2.5677964099270051e-01 3.7759817813361435e-01
7.8453846085326517e-02 2.8061713125511639e-01 2.1695784913222693e-01 2.5177527463989496e-01 3.7168759897414411e-01
8.1624091235987184e-02 2.7522374700187419e-01 2.1197616891150950e-01 2.4675991449217644e-01 3.6577172091569893e-01
8.4922442971815865e-02 2.6983597613775984e-01 2.0702979941825483e-01 2.4173425133476040e-01 3.5984652734094252e-01
8.8354077957828542e-02 2.6445337381993844e-01 2.0211808636181239e-01 2.3669925909292683e-01 3.5390947181569682e-01
9.1924382043140851e-02 2.5907571727549078e-01 1.9724034634772836e-01 2.3165602601638996e-01 3.4795889774439964e-01
9.5638958713898242e-02 2.5370301901281384e-01 1.9239597162610989e-01 2.2660577418960853e-01 3.4199383760076901e-01
9.9503637887781146e-02 2.4833558839779252e-01 1.8758455664021034e-01 2.2154992309592231e-01 3.3601394053689976e-01
1.0352448506388706e-01 2.4297386214938616e-01 1.8280576741357946e-01 2.1648994595061605e-01 3.3001921138626783e-01
1.0770781084235159e-01 2.3761849140246910e-01 1.7805946216175350e-01 2.1142745311101790e-01 3.2401003863907735e-01
1.1206018082864735e-01 2.3227036393674777e-01 1.7334573227987382e-01 2.0636421910508357e-01 3.1798717530021153e-01
1.1658842593810702e-01 2.2693055297170145e-01 1.6866486221669852e-01 2.0130214218288350e-01 3.1195165693828392e-01
1.2129965311684153e-01 2.2160029852116064e-01 1.6401731835486266e-01 1.9624323200989330e-01 3.0590476085908241e-01
1.2620125649588118e-01 2.1628098887950092e-01 1.5940373500802107e-01 1.9118959668337326e-01 2.9984797089123744e-01
1.3130092899604412e-01 2.1097420868716693e-01 1.5482496270319668e-01 1.8614349130674640e-01 2.9378301550904934e-01
1.3660667440174709e-01 2.0568168685892313e-01 1.5028201649885242e-01 1.8110727345915861e-01 2.8776423081783065e-01
1.4212681992270743e-01 2.0040531384130006e-01 1.4577609105250133e-01 1.7608342252251080e-01 2.8188390847908701e-01
1.4787002926325063e-01 1.9514711052902239e-01 1.4130852824327012e-01 1.7107451347101071e-01 2.7613573462827434e-01
1.5384531621973746e-01 1.8990925051323121e-01 1.3688083534868500e-01 1.6608324044208916e-01 2.7051260842545671e-01
1.6006205882744884e-01 1.8469403546380897e-01 1.3249465801540039e-01 1.6111239599737565e-01 2.6500775781459279e-01
1.6653001407913401e-01 1.7950389121945670e-01 1.2815177290655633e-01 1.5616486955492931e-01 2.5961816172765284e-01
1.7325933323832016e-01 1.7434137715724757e-01 1.2385409237145917e-01 1.5124365835117698e-01 2.5433730075455202e-01
1.8026057777141927e-01 1.6920916596408336e-01 1.1960364132894774e-01 1.4635185007132995e-01 2.4916205235315692e-01
1.8754473592363530e-01 1.6411001661864405e-01 1.1540252830620035e-01 1.4149259860902724e-01 2.4408879658792693e-01
1.9512323996468894e-01 1.5904681063993448e-01 1.1125297458020156e-01 1.3666916027368642e-01 2.3911399202590711e-01
2.0300798413142460e-01 1.5402252006719791e-01 1.0715728024782889e-01 1.3188486459774434e-01 2.3423431890630403e-01
2.1121134329546215e-01 1.4904019389279993e-01 1.0311780762227929e-01 1.2714310254124056e-01 2.2944708929199031e-01
2.1974619238518955e-01 1.4410296426576169e-01 9.9136982479333779e-02 1.2244733362853039e-01 2.2474842115086796e-01
2.2862592659258107e-01 1.3921402036525116e-01 9.5217266098288733e-02 1.1780106183244826e-01 2.2013996224805010e-01
2.3786448239655197e-01 1.3437662402337397e-01 9.1361164800236261e-02 1.1320785162837083e-01 2.1561352540396062e-01
2.4747635943584895e-01 1.2959406402900225e-01 8.7571184737263663e-02 1.0867128469407844e-01 2.1117145783482982e-01
2.5747664326580139e-01 1.2486968193545750e-01 8.3849850440805396e-02 1.0419498561950807e-01 2.0681018350456437e-01
2.6788102903465233e-01 1.2020683408298444e-01 8.0199666747638343e-02 9.9782585799424062e-02 2.0252656070666619e-01
2.7870584611662769e-01 1.1560887904135181e-01 7.6623103614489319e-02 9.5437711754502941e-02 1.9831809807979717e-01
2.8996808374040267e-01 1.1107918465547234e-01 7.3122597996704397e-02 9.1163992380352277e-02 1.9418736730481129e-01
3.0168541765319251e-01 1.0662109751474041e-01 6.9700523056783648e-02 8.6965029592757481e-02 1.9012870027179773e-01
3.1387623786231100e-01 1.0223792976801144e-01 6.6359172874724037e-02 8.2844385630598760e-02 1.8613628483139244e-01
3.2655967749774184e-01 9.7932945735584975e-02 6.3100747225140363e-02 7.8805569999269187e-02 1.8222017183403327e-01
3.3975564284101595e-01 9.3709357027189577e-02 5.9927343815462386e-02 7.4852034513175403e-02 1.7836616195571797e-01
3.5348484456753010e-01 8.9570275419203482e-02 5.6840915188251184e-02 7.0987127021603313e-02 1.7457803309827957e-01
3.6776883025133522e-01 8.5518732451223156e-02 5.3843282654509217e-02 6.7214109838875047e-02 1.7085861737422936e-01
3.8263001818341447e-01 8.1557639621772593e-02 5.0936100501444148e-02 6.3536120118855732e-02 1.6719985322697262e-01
3.9809173255652347e-01 7.7689780291527566e-02 4.8120847659509081e-02 5.9956160819535143e-02 1.6360147032346117e-01
4.1417824007181891e-01 7.3917786104269634e-02 4.5398807202700953e-02 5.6477076302816565e-02 1.6006284002530258e-01
4.3091478802472338e-01 7.0244123305259032e-02 4.2771054940208053e-02 5.3101537258791354e-02 1.5658288689053046e-01
4.4832764392980662e-01 6.6671078721285193e-02 4.0238448564781537e-02 4.9832024964471588e-02 1.5315997075932952e-01
4.6644413674686741e-01 6.3200734607075759e-02 3.7801608877172432e-02 4.6670804355040951e-02 1.4979172238318050e-01
4.8529269977292450e-01 5.9834961253358021e-02 3.5460916488295191e-02 4.3619914019574713e-02 1.4647483217445767e-01
5.0490291526743170e-01 5.6575399692224360e-02 3.3216501640248808e-02 4.0681146182198202e-02 1.4321160223438745e-01
5.2530556088075353e-01 5.3423441033162877e-02 3.1068232767510917e-02 3.7856023052042054e-02 1.4001151602833439e-01
5.4653265795877415e-01 5.0380227436254421e-02 2.9015723215185418e-02 3.5145793826135918e-02 1.3685530396798073e-01
5.6861752179944636e-01 4.7446625799081377e-02 2.7058317951288546e-02 3.2551404863400635e-02 1.3373494620073278e-01
5.9159481394016344e-01 4.4623229677218712e-02 2.5195103425990295e-02 3.0073496957452317e-02 1.3069091927949428e-01
6.1550059655801004e-01 4.1910346061920456e-02 2.3424906883171892e-02 2.7712387669431848e-02 1.2767623900070346e-01
6.4037238906827876e-01 3.9643989684530645e-02 2.2145228075395540e-02 2.5468063827570109e-02 1.2471330646635070e-01
6.6624922701007605e-01 3.7633477124409787e-02 2.1045660648686737e-02 2.3340170635484603e-02 1.2179813724081490e-01
6.9317172331144206e-01 3.5757407386312057e-02 2.0003304041080527e-02 2.1328011966673666e-02 1.1892161495454190e-01
7.2118213203013215e-01 3.3994712684647044e-02 1.9011654967571179e-02 1.9430538473713732e-02 1.1609590667384329e-01
7.5032441467010702e-01 3.2330990817539873e-02 1.8069779801203056e-02 1.7646354249393092e-02 1.1331141158303870e-01
7.8064430917780425e-01 3.0756092253636624e-02 1.7171068872533612e-02 1.5973718325120567e-02 1.1055940922674523e-01
8.1218940172648801e-01 2.9262035106816020e-02 1.6313358307758263e-02 1.4410547351678682e-02 1.0787305501876099e-01
8.4500920140133151e-01 2.7841333330711482e-02 1.5494190024802679e-02 1.2954427863970108e-02 1.0519108213673745e-01
8.7915521790245565e-01 2.6488568409099078e-02 1.4710674929846013e-02 1.1602626282927853e-02 1.0258901551654043e-01
9.1468104238787384e-01 2.5199848165009864e-02 1.3959274471388450e-02 1.0352104170784304e-02 1.0001236876262709e-01
9.5164243158321826e-01 2.3970150588581429e-02 1.3244718402613542e-02 9.1995393595867281e-03 9.7441924822139869e-02
9.9009739529026763e-01 2.2795090104617111e-02 1.2558140459147493e-02 8.1413435441886617e-03 9.4965766737131641e-02
1.0301062874316027e+00 2.1671952616440726e-02 1.1900001165981222e-02 7.1736899133732490e-03 9.2508367149811366e-02
1.0717319007742976e+00 2.0597614117850438e-02 1.1271280548370455e-02 6.2925387640624386e-03 9.0058577239390480e-02
1.1150395654813006e+00 1.9568357344104337e-02 1.0667537398768467e-02 5.4936678926312266e-03 8.7667384760435119e-02
1.1600972516451793e+00 1.8581740904060839e-02 1.0088202793068324e-02 4.7727033787605122e-03 8.5339455778398188e-02
1.2069756759651664e+00 1.7641527635775422e-02 9.5369631957332723e-03 4.1251539015523808e-03 8.3020047130722197e-02
1.2557484127349143e+00 1.6735815808634591e-02 9.0030623515773289e-03 3.5464452333890395e-03 8.0710648415610819e-02
1.3064920093151640e+00 1.5870821892506215e-02 8.4956519834881172e-03 3.0319559976895172e-03 7.8456954912518140e-02
1.3592861062725465e+00 1.5039250149867955e-02 8.0113774668524318e-03 2.5770534556996405e-03 7.6279169717675344e-02
1.4142135623730951e+00 1.4244887995415789e-02 7.5433246691051226e-03 2.1771296463115597e-03 7.4111649137062696e-02
1.4713605846266082e+00 1.3476456273975534e-02 7.0916576493730288e-03 1.8276366642381858e-03 7.1955835993252837e-02
1.5308168635859940e+00 1.2750464838227948e-02 6.6700999821029949e-03 1.5241201153726736e-03 6.9813192525844725e-02
1.5926757141139192e+00 1.2046713300447709e-02 6.2639841755159908e-03 1.2622517396511101e-03 6.7728708079172528e-02
1.6570342218377239e+00 1.1371179235867501e-02 5.8728513262999993e-03 1.0378589506984670e-03 6.5728012352394116e-02
1.7239933955224220e+00 1.0732294061895242e-02 5.4967803817094207e-03 8.4695183459332357e-04 6.3739849701994977e-02
1.7936583256009515e+00 1.0114260819163001e-02 5.1359098893103416e-03 6.8574663685555537e-04 6.1765604101217564e-02
1.8661383491104948e+00 9.5173211305835670e-03 4.8018401317209136e-03 5.5068583804968041e-04 5.9806672161026309e-02
1.9415472212937026e+00 8.9534804721704830e-03 4.4811916094240622e-03 4.3845389396968137e-04 5.7864459452362071e-02
2.0200032941341703e+00 8.4163591261726678e-03 4.1739850973980808e-03 3.4598884832004462e-04 5.5940376913198975e-02
2.1016297021063499e+00 7.8985585006206005e-03 3.8802066722928297e-03 2.7048950178715225e-04 5.4140910396672126e-02
2.1865545554314592e+00 7.4002088602649341e-03 3.5998076577418159e-03 2.0941815292835342e-04 5.2366599702134975e-02
2.2749111411426610e+00 6.9213913978192210e-03 3.3327049820606192e-03 1.6049914041899038e-04 5.0608456624375076e-02
2.3668381322751011e+00 6.4722216042530922e-03 3.0787815649854222e-03 1.2171316482567640e-04 4.8867782093415246e-02
2.4624798055091084e+00 6.0466510931432849e-03 2.8411628450576432e-03 9.1288037527226251e-05 4.7145877050204010e-02
2.5619862676081691e+00 5.6384847011444750e-03 2.6200525731702173e-03 6.7686091483276645e-05 4.5444038359631844e-02
2.6655136910070216e+00 5.2477303721580881e-03 2.4103009086761107e-03 4.9588907565123463e-05 4.3763554626992218e-02
2.7732245589196576e+00 4.8743510644806420e-03 2.2117794714903161e-03 3.5879943543370985e-05 4.2105701924684769e-02
2.8852879203518826e+00 4.5182648598701691e-03 2.0243309021481526e-03 2.5625690850128446e-05 4.0474017535772733e-02
3.0018796554187270e+00 4.1793454547505160e-03 1.8477698199234061e-03 1.8056027053126034e-05 3.8973745478578459e-02
3.1231827513830472e+00 3.8575612105065105e-03 1.6818839663268470e-03 1.2544375291634324e-05 3.7492399630167372e-02
3.2493875898485896e+00 3.5622845142455617e-03 1.5264355217817771e-03 8.5882443230378414e-06 3.6031135666801162e-02
3.3806922455582753e+00 3.2818092996433901e-03 1.3811626365278773e-03 5.7906467875734613e-06 3.4591096501687568e-02
3.5173027972666100e+00 3.0159914972526236e-03 1.2457810433187388e-03 3.8427831936527213e-06 3.3173407961708201e-02
3.6594336511741732e+00 2.7646489226202942e-03 1.1199858547111807e-03 2.5082984845270495e-06 3.1779174602835414e-02
3.8073078774317590e+00 2.5275623239922052e-03 1.0034534244400817e-03 1.6092908243225956e-06 3.0409475210885883e-02
3.9611575602423725e+00 2.3044767362231378e-03 8.9584331433389952e-04 1.0141633274285411e-06 2.9065358334387170e-02
4.1212241621104733e+00 2.0951030594700271e-03 7.9680030749762487e-04 6.2731173533503437e-07 2.7747837677146170e-02
4.2877589028102072e+00 1.8991198925913944e-03 7.0595647853910481e-04 3.8056838969069418e-07 2.6457887559688587e-02
4.4610231536673561e+00 1.7161755453645178e-03 6.2293327463169845e-04 2.2626344020615363e-07 2.5196438308663804e-02
4.6412888477738941e+00 1.5458902517121453e-03 5.4734362118502577e-04 1.3172658291926709e-07 2.3964371793279038e-02
4.8288389067788744e+00 1.3878585233357832e-03 4.7943192075172725e-04 7.5030983648360916e-08 2.2762517038553254e-02
5.0239676849255579e+00 1.2416516229848407e-03 4.1816195976085435e-04 4.1776497872181295e-08 2.1606933394120342e-02
5.2269814310316276e+00 1.1068201406539968e-03 3.6290283022333281e-04 2.2716853120829938e-08 2.0544496989611916e-02
5.4381987691376388e+00 9.8289663253203763e-04 3.1330405912743942e-04 1.2052402520446037e-08 1.9506229458954749e-02
5.6579511985779583e+00 8.6939830593546485e-04 2.6901002988732881e-04 6.2326984684446529e-09 1.8492939874956149e-02
5.8865836142591288e+00 7.6582973417094191e-04 2.2966242631572431e-04 3.1383838305920619e-09 1.7505395379653232e-02
6.1244548479621503e+00 6.7218326798523798e-04 1.9490271909783363e-04 1.5370771877520895e-09 1.6544317079465354e-02
6.3719382315183282e+00 5.8794411072604635e-04 1.6437467521968063e-04 7.3140538070504135e-10 1.5610376060508746e-02
6.6294221827424735e+00 5.1176219100557141e-04 1.3772685780932825e-04 3.3774305574496566e-10 1.4704189548043978e-02
6.8973108150430953e+00 4.4318840368551271e-04 1.1461508044496860e-04 1.5116702334339038e-10 1.3826317236301233e-02
7.1760245716664235e+00 3.8176515196841621e-04 9.4704779148302443e-05 6.5497607337761110e-11 1.2977257856826796e-02
7.4660008855695636e+00 3.2702946463636362e-04 7.7673258153110325e-05 2.7437996319434887e-11 1.2157446010000128e-02
7.7676948659585339e+00 2.7851619156460394e-04 6.3211766287651905e-05 1.1106338071442678e-11 1.1367249317761674e-02
8.0815800125686064e+00 2.3576124471880178e-04 5.1027358118904687e-05 4.3489656320616632e-12 1.0606965913823707e-02
8.4081489588081180e+00 1.9830485131522302e-04 4.0844498308212351e-05 1.6602830221756903e-12 9.8768223155414336e-03
8.7479142449319234e+00 1.6569477664918342e-04 3.2406370946480578e-05 6.3682392692498979e-13 9.1769716953791214e-03
9.1014091224581204e+00 1.3748946990399524e-04 2.5475863552948397e-05 2.7178259642823832e-13 8.5074925761018383e-03
9.4691883910904089e+00 1.1326108057918560e-04 1.9836204318446349e-05 2.2337687255458150e-13 7.8683879657025502e-03
9.8518292694598042e+00 9.2598286816070186e-05 1.5291241842185777e-05 2.2337687255458150e-13 7.2595849090689724e-03
1.0249932301052073e+01 7.5108881147922801e-05 1.1665370582836232e-05 2.2337687255458150e-13 6.6809344914912083e-03
1.0664122296742915e+01 6.0422053626441041e-05 8.8031160340173997e-06 2.2337687255458150e-13 6.1322122499035681e-03
1.1095049315420011e+01 4.8190320796503983e-05 6.5684071657301502e-06 2.2337687255458150e-13 5.6131189908463774e-03
1.1543389684231197e+01 3.8091054434752358e-05 4.8435740269692218e-06 2.2337687255458150e-13 5.1232819880310254e-03
1.2009847060059785e+01 2.9827574984597760e-05 3.5281174209922384e-06 2.2337687255458150e-13 4.6622565364097257e-03
1.2495153533893092e+01 2.3129787866005280e-05 2.5373036641740399e-06 2.2337687255458150e-13 4.2295278412748383e-03
1.3000070779817559e+01 1.7754355596477644e-05 1.8006406812265396e-06 2.2337687255458150e-13 3.8245132132014303e-03
1.3525391250443541e+01 1.3484415735565136e-05 1.2602917303095040e-06 2.2337687255458150e-13 3.4465645591639227e-03
1.4071939420636152e+01 1.0128870540193624e-05 8.6948019606403193e-07 2.2337687255458150e-13 3.0949711590688711e-03
1.4640573081504009e+01 7.5212894631304650e-06 5.9093341875371408e-07 2.2337687255458150e-13 2.7689627197111655e-03
1.5232184686676954e+01 5.5184791626361474e-06 3.9540612029043132e-07 2.2337687255458150e-13 2.4677127204312255e-03
1.5847702752985459e+01 3.9987854754119923e-06 2.6031520328206881e-07 2.2337687255458150e-13 2.1903420662446882e-03
1.6488093317740219e+01 2.8601983550480270e-06 1.6850835427018040e-07 2.2337687255458150e-13 1.9359230695741303e-03
1.7154361454898925e+01 2.0183333290235694e-06 1.0717961806960830e-07 2.2337687255458150e-13 1.7034837997571550e-03
1.7847552852500083e+01 1.4043613011383016e-06 6.6936511777804242e-08 2.2337687255458150e-13 1.4920128254641840e-03
1.8568755453839231e+01 9.6295351925679284e-07 4.1015969398650043e-08 2.2337687255458150e-13 1.3004643852801978e-03
1.9319101164963637e+01 6.5030024831713718e-07 2.4640402718212329e-08 2.2337687255458150e-13 1.1277640116160725e-03
2.0099767631165147e+01 4.3225112078548733e-07 1.4501071454731118e-08 2.2337687255458150e-13 9.7281461411602432e-04
2.0911980085259547e+01 2.8261345375035773e-07 8.3531194183805724e-09 2.2337687255458150e-13 8.3450302096754747e-04
2.1757013270553035e+01 1.8163262471837527e-07 4.7056228913433529e-09 2.2337687255458150e-13 7.1170694435007675e-04
2.2636193441513846e+01 1.1466673965898622e-07 2.5900875888495989e-09 2.2337687255458150e-13 6.0330231541949608e-04
2.3550900445289383e+01 7.1057483785885722e-08 1.3916623409215845e-09 2.2337687255458150e-13 5.0817090340005144e-04
2.4502569887335195e+01 4.3190132359427480e-08 7.2920913751772787e-10 2.2337687255458150e-13 4.2520810697521672e-04
2.5492695384555134e+01 2.5728954633486012e-08 3.7224379134670471e-10 2.2337687255458150e-13 3.5333077730848039e-04
2.6522830909488579e+01 1.5009610110361393e-08 1.8492818387727539e-10 2.2337687255458150e-13 2.9148491302644075e-04
2.7594593229224305e+01 8.5675960770359438e-09 8.9310669970643630e-11 2.2337687255458150e-13 2.3865305011960825e-04
2.8709664442868274e+01 4.7808864644949267e-09 4.1884717916218506e-11 2.2337687255458150e-13 1.9386116359199068e-04
2.9869794621548241e+01 2.6056754531822435e-09 1.9054535727036637e-11 2.2337687255458150e-13 1.5618490012103692e-04
3.1076804555098260e+01 1.3857388569959994e-09 8.4062756755542978e-12 2.2337687255458150e-13 1.2475497256814183e-04
3.2332588609734387e+01 7.1839079129887295e-10 3.5970115774830447e-12 2.2337687255458150e-13 9.8761570618055572e-05
3.3639117701206011e+01 3.6266889491542997e-10 1.5182299861749016e-12 2.2337687255458150e-13 7.7457672343683726e-05
3.4998442388089664e+01 1.7810131147655284e-10 5.6421534111450455e-13 2.2337687255458150e-13 6.0161180585827090e-05
3.6412696090079557e+01 8.4984463910586783e-11 5.6421534111450455e-13 2.2337687255458150e-13 4.6255851733789655e-05
3.7884098436326617e+01 3.9363290404992313e-11 5.6421534111450455e-13 2.2337687255458150e-13 3.5191030658188183e-05
3.9414958749080391e+01 1.7681855979390093e-11 5.6421534111450455e-13 2.2337687255458150e-13 2.6480251074545436e-05
4.1007679668101503e+01 7.6915140923006220e-12 5.6421534111450455e-13 2.2337687255458150e-13 1.9698802753098654e-05
4.2664760921533642e+01 3.2737146327121991e-12 5.6421534111450455e-13 2.2337687255458150e-13 1.4480402867556030e-05
4.4388803249152382e+01 1.4568346529131304e-12 5.6421534111450455e-13 2.2337687255458150e-13 1.0513136295964287e-05
4.6182512484149079e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 7.5348475482295285e-06
4.8048703799855438e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 5.3281740651778264e-06
4.9990306128074657e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 3.7154077616730063e-06
5.2010366755952688e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 2.5533587023618409e-06
5.4112056108604904e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.7283746112095599e-06
5.6298672725003875e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.1516431610569811e-06
5.8573648434938605e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 7.5487442963151352e-07
6.0940553745169119e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 4.8642949868060725e-07
6.3403103443230869e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 3.0793116745364557e-07
6.5965162427683055e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.9136568962796474e-07
6.8630751773952440e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.1666130306231537e-07
7.1404055045291599e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 6.9711492800550445e-08
7.4289424858756760e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 4.0798646350204137e-08
7.7291389716511432e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 2.3366074186625951e-08
8.0414661113175612e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.3084114014461079e-08
8.3664140930376746e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 7.1569232762414003e-09
8.7044929130106894e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 3.8205026919868601e-09
9.0562331758962031e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.9883766855244289e-09
9.4221869275824062e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.0078979872929494e-09
9.8029285216057232e+01 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 4.9706361249235442e-10
1.0199055520581564e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 2.3823731876149168e-10
1.0611189634061195e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.1085199425053816e-10
1.1039977694286276e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 5.0026538467307091e-11
1.1486092671372889e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 2.1870061317486034e-11
1.1950234729518212e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 9.2466034828930788e-12
1.2433132325887279e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 4.0665248945970234e-12
1.2935543353904905e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.9217960556261460e-12
1.3458256332746981e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.9217960556261460e-12
1.4002091644897732e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.9217960556261460e-12
1.4567902823715701e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.9217960556261460e-12
1.5156577893029095e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.9217960556261460e-12
1.5769040760862566e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.9217960556261460e-12
1.6406252669483658e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.9217960556261460e-12
1.7069213704043742e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.9217960556261460e-12
1.7758964362182030e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.9217960556261460e-12
1.8476587187055810e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.9217960556261460e-12
1.9223208466359537e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.9217960556261460e-12
2.0000000000000000e+02 7.3230310704275325e-13 5.6421534111450455e-13 2.2337687255458150e-13 1.9217960556261460e-12


==> figures/geometry_rates.dat <==
t euclid type entropy decr bound_euclid bound_entropy
1.0000000000000000e-02 5.9750118318463974e-01 6.3049855069653904e-01 5.6889279197357245e-01 5.9600290377855503e-01 9.9502487562189068e-01 9.9750623441396513e-01
1.0454838784450107e-02 5.9456580631432554e-01 6.2897013766702869e-01 5.6492611024491812e-01 5.9293084131729579e-01 9.9479976442008955e-01 9.9739310397330916e-01
1.0930365400884217e-02 5.9150824667501589e-01 6.2737514770659275e-01 5.6081237427569186e-01 5.8972453869911656e-01 9.9456452317347877e-01 9.9727485535646010e-01
1.1427520812137585e-02 5.8832410880181585e-01 6.2571087617083809e-01 5.5654770801124265e-01 5.8637841759281817e-01 9.9431870117421695e-01 9.9715125831070128e-01
1.1947288779684678e-02 5.8500869912943343e-01 6.2397443238292483e-01 5.5212806452907137e-01 5.8288669731918064e-01 9.9406182813719179e-01 9.9702207234549212e-01
1.2490697810287296e-02 5.8155700570723412e-01 6.2216285552099859e-01 5.4754946562104578e-01 5.7924339104080858e-01 9.9379341339372251e-01 9.9688704628845526e-01
1.3058823191183762e-02 5.7796457541293078e-01 6.2027310846306638e-01 5.4280797089428323e-01 5.7544230057095280e-01 9.9351294505617960e-01 9.9674591782315336e-01
1.3652789117846450e-02 5.7422604911553288e-01 6.1830197232876793e-01 5.3789978621079815e-01 5.7147701594814992e-01 9.9321988915287240e-01 9.9659841300800533e-01
1.4273770918517942e-02 5.7033644197582478e-01 6.1624619393654467e-01 5.3282095772986859e-01 5.6734090920658065e-01 9.9291368873258512e-01 9.9644424577568069e-01
1.4922997379927739e-02 5.6629055950754736e-01 6.1410237945406432e-01 5.2756779374115559e-01 5.6302713547030181e-01 9.9259376293817048e-01 9.9628311741229758e-01
1.5601753178791583e-02 5.6208298920243149e-01 6.1186698837252496e-01 5.2213670868308770e-01 5.5852862827766248e-01 9.9225950604865965e-01 9.9611471601574009e-01
1.6311381423904796e-02 5.5770856398345647e-01 6.0953641113762869e-01 5.1652407783504151e-01 5.5383810157896818e-01 9.9191028648938839e-01 9.9593871593239813e-01
1.7053286313859887e-02 5.5316152535719176e-01 6.0710688718325856e-01 5.1072668282321509e-01 5.4894804745068737e-01 9.9154544580970161e-01 9.9575477717162475e-01
1.7828935915647451e-02 5.4843651385018521e-01 6.0457455575410735e-01 5.0474120737887818e-01 5.4385073846449772e-01 9.9116429762785763e-01 9.9556254479719786e-01
1.8639865069638644e-02 5.4352794419669248e-01 6.0193543316612863e-01 4.9856458944253584e-01 5.3853823267070555e-01 9.9076612654283658e-01 9.9536164829507179e-01
1.9487678426697488e-02 5.3842999669877134e-01 5.9918542043259526e-01 4.9219400237445415e-01 5.3300237166027942e-01 9.9035018701283717e-01 9.9515170091668859e-01
2.0374053623432850e-02 5.3313706658853399e-01 5.9632029316688295e-01 4.8562681086763598e-01 5.2723479094250836e-01 9.8991570220034608e-01 9.9493229899713664e-01
2.1300744601873201e-02 5.2764336973993275e-01 5.9333568147722460e-01 4.7886072538793284e-01 5.2122692567937623e-01 9.8946186278377457e-01 9.9470302124742416e-01
2.2269585080133016e-02 5.2194323685898314e-01 5.9022712111761866e-01 4.7189356434255197e-01 5.1497002245981083e-01 9.8898782573578070e-01 9.9446342802015597e-01
2.3282492180938606e-02 5.1603076590872776e-01 5.8699004127493204e-01 4.6472351529400585e-01 5.0845514673381986e-01 9.8849271306853348e-01 9.9421306054790159e-01
2.4341470225193326e-02 5.0990065382353689e-01 5.8361971582073879e-01 4.5734909427753162e-01 5.0167320121813885e-01 9.8797561054633465e-01 9.9395144015355352e-01
2.5448614698088866e-02 5.0354691735291235e-01 5.8011133187385489e-01 4.4976913963208537e-01 4.9461494244029308e-01 9.8743556636617902e-01 9.9367806743199538e-01
2.6606116395610648e-02 4.9696420761993138e-01 5.7645995438601183e-01 4.4198291674400542e-01 4.8727100526270312e-01 9.8687158980703638e-01 9.9339242140241246e-01
2.7816265759642408e-02 4.9014685024518517e-01 5.7266051922378147e-01 4.3398998299023511e-01 4.7963192116036851e-01 9.8628264984884018e-01 9.9309395863060890e-01
2.9081457410248091e-02 4.8308982406608364e-01 5.6870791400603848e-01 4.2579045406348265e-01 4.7168815561957028e-01 9.8566767376241016e-01 9.9278211232072222e-01
3.0404194884099584e-02 4.7578786827688330e-01 5.6459685539551452e-01 4.1738473322412978e-01 4.6343014039491909e-01 9.8502554567178924e-01 9.9245629137576508e-01
3.1787095588426365e-02 4.6823593947539227e-01 5.6032201416702709e-01 4.0877377839853474e-01 4.5484831245218477e-01 9.8435510509076218e-01 9.9211587942646873e-01
3.3232895980290299e-02 4.6042938387436599e-01 5.5587794609593399e-01 3.9995902486877483e-01 4.4593316616084860e-01 9.8365514543563015e-01 9.9176023382795198e-01
3.4744456981433490e-02 4.5236381707183310e-01 5.5125917041480932e-01 3.9094241035078542e-01 4.3667530107743152e-01 9.8292441251665708e-01 9.9138868462380203e-01
3.6324769639414924e-02 4.4403510186153156e-01 5.4646007097746252e-01 3.8323503558921151e-01 4.2706549022515267e-01 9.8216160301097399e-01 9.9100053347722561e-01
3.7976961046237066e-02 4.3543938194457094e-01 5.4147503440643674e-01 3.7679518498754855e-01 4.1709474891996373e-01 9.8136536292012788e-01 9.9059505256899805e-01
3.9704300526175039e-02 4.2657355845543649e-01 5.3629836353456395e-01 3.7060616911864980e-01 4.0719736270142731e-01 9.8053428601590309e-01 9.9017148346204364e-01
4.1510206105051732e-02 4.1743467345303703e-01 5.3092436917590313e-01 3.6453914563075712e-01 3.9904009560389958e-01 9.7966691227850966e-01 9.8972903593257122e-01
4.3398251273761262e-02 4.0802025251359814e-01 5.2534729889445542e-01 3.5854477882472741e-01 3.9147599467899191e-01 9.7876172633175706e-01 9.8926688676780972e-01
4.5372172059423024e-02 3.9832863168818139e-01 5.1956143423244883e-01 3.5259671105079821e-01 3.8419847986462746e-01 9.7781715588036999e-01 9.8878417853051948e-01
4.7435874418159947e-02 3.9036609362290992e-01 5.1356106418636061e-01 3.4667874220349498e-01 3.7709565514378024e-01 9.7683157015521183e-01 9.8828001829059753e-01
4.9593441964128300e-02 3.8341707596869262e-01 5.0734051414442116e-01 3.4077988206942905e-01 3.7010853579046626e-01 9.7580327837280612e-01 9.8775347632426169e-01
5.1849144050094421e-02 3.7673021954605684e-01 5.0089420584622246e-01 3.3489232854739964e-01 3.6320079574791558e-01 9.7473052821624562e-01 9.8720358478147396e-01
5.4207444215546734e-02 3.7018773188488735e-01 4.9421660811080997e-01 3.2901048920065373e-01 3.5634805239876161e-01 9.7361150434529387e-01 9.8662933632246941e-01
5.6673009019061381e-02 3.6373657151443023e-01 4.8730231461576107e-01 3.2313022885920889e-01 3.4953306711726845e-01 9.7244432694427596e-01 9.8602968272447356e-01
5.9250717272397328e-02 3.5734583026976890e-01 4.8014610891290083e-01 3.1724854123406093e-01 3.4274325341419348e-01 9.7122705031717615e-01 9.8540353345993592e-01
6.1945669694594772e-02 3.5099587853059350e-01 4.7274290431940774e-01 3.1136327598638452e-01 3.3596925180272813e-01 9.6995766154024332e-01 9.8474975424788191e-01
6.4763199005178462e-02 3.4467286702692029e-01 4.6508784618188387e-01 3.0547293832154837e-01 3.2920405295846406e-01 9.6863407918332611e-01 9.8406716558026575e-01
6.7708880476440067e-02 3.3836694636067993e-01 4.5717633051251122e-01 2.9957661115783357e-01 3.2244243929413291e-01 9.6725415211214916e-01 9.8335454122554877e-01
7.0788542965678172e-02 3.3207080138237371e-01 4.4900408742383463e-01 2.9367383958731591e-01 3.1568059748146943e-01 9.6581565838475314e-01 9.8261060671205813e-01
7.4008280449228539e-02 3.2577920820693357e-01 4.4056711035619150e-01 2.8776457668925043e-01 3.0891585902845869e-01 9.6431630425641390e-01 9.8183403779408429e-01
7.7374464081105460e-02 3.1948796333817348e-01 4.3186182339765383e-01 2.8184912235919396e-01 3.0214650325553255e-01 9.6275372330845954e-01 9.8102345890407605e-01
8.0893754800118331e-02 3.1319428595064097e-01 4.2288508878574443e-01 2.7592810116339600e-01 2.9537162235335929e-01 9.6112547571757756e-01 9.8017744159475673e-01
8.4573116510407415e-02 3.0689611362557462e-01 4.1363421621535418e-01 2.7000238406957272e-01 2.8859101580727781e-01 9.5942904768340131e-01 9.7929450297546372e-01
8.8419829861482502e-02 3.0059215385880494e-01 4.0410710032866065e-01 2.6407312631375951e-01 2.8180510836975087e-01 9.5766185103339718e-01 9.7837310414755563e-01
9.2441506655030689e-02 2.9428180377031737e-01 3.9430219848305598e-01 2.5814170711632328e-01 2.7501488849712191e-01 9.5582122302534156e-01 9.7741164864428609e-01
9.6646104907001734e-02 2.8796484928095184e-01 3.8421861890865722e-01 2.5220972649601242e-01 2.6822186269274401e-01 9.5390442636894679e-01 9.7640848088116805e-01
1.0104194459477554e-01 2.8164163855565510e-01 3.7385620639259526e-01 2.4627897443635499e-01 2.6142801144266298e-01 9.5190864948949727e-01 9.7536188462350404e-01
1.0563772412057182e-01 2.7531290893251276e-01 3.6321559604659731e-01 2.4035144885310661e-01 2.5463575971961144e-01 9.4983100705764012e-01 9.7427008147846272e-01
1.1044253752367947e-01 2.6897983826526178e-01 3.5229823787828612e-01 2.3442931455781219e-01 2.4784794803194771e-01 9.4766854081074925e-01 9.7313122941983388e-01
1.1546589247556502e-01 2.6264384170660499e-01 3.4110650993284525e-01 2.2851491776026550e-01 2.4106780973029723e-01 9.4541822069253778e-01 9.7194342135439027e-01
1.2071772909346828e-01 2.5630678539331336e-01 3.2964376114615651e-01 2.2261075628263643e-01 2.3429894705402560e-01 9.4307694633878936e-01 9.7070468373963936e-01
1.2620843960971331e-01 2.4997068883941781e-01 3.1791442210523851e-01 2.1671949040192956e-01 2.2754531475115197e-01 9.4064154893822172e-01 9.6941297526364156e-01
1.3194888893565598e-01 2.4363797708083984e-01 3.0592399372476481e-01 2.1084392458349815e-01 2.2081119634685181e-01 9.3810879349854881e-01 9.6806618559852398e-01
1.3795043616095956e-01 2.3731126642416828e-01 2.9367919198069353e-01 2.0498700635978878e-01 2.1410118928502858e-01 9.3547538154875476e-01 9.6666213424031600e-01
1.4422495703074084e-01 2.3099348555178451e-01 2.8118796876077695e-01 1.9915181445119740e-01 2.0742018145460178e-01 9.3273795430939332e-01 9.6519856944877924e-01
1.5078486744506392e-01 2.2468777034181470e-01 2.6845958559841127e-01 1.9334155760177324e-01 2.0077333298373551e-01 9.2989309636338358e-01 9.6367316730200070e-01
1.5764314802728224e-01 2.1839748967594247e-01 2.5550467434670004e-01 1.8755956336264795e-01 1.9416605375127122e-01 9.2693733986020155e-01 9.6208353088165333e-01
1.6481336980984396e-01 2.1212622443677459e-01 2.4665306596245290e-01 1.8180927167717037e-01 1.8760397943451174e-01 9.2386716928659729e-01 9.6042718960600904e-01
1.7230972108838749e-01 2.0587775886699317e-01 2.4024728090527486e-01 1.7609423334434332e-01 1.8109294671888460e-01 9.2067902683690261e-01 9.5870159872900351e-01
1.8014703549726538e-01 1.9965607443189676e-01 2.3385633251991572e-01 1.7041809685472026e-01 1.7463896637035398e-01 9.1736931841563796e-01 9.5690413902490024e-01
1.8834082136205199e-01 1.9346536157421818e-01 2.2746097681263905e-01 1.6478459830145964e-01 1.6824819245241812e-01 9.1393442030440852e-01 9.5503211667936716e-01
1.9690729238711702e-01 1.8730992448881328e-01 2.2106434089511479e-01 1.5919756156618675e-01 1.6195498663447133e-01 9.1037068652398101e-01 9.5308276340907216e-01
2.0586339973898882e-01 1.8119427651562686e-01 2.1467016318813398e-01 1.5366088248932980e-01 1.5587004806873750e-01 9.0667445692088278e-01 9.5105323683318765e-01
2.1522686558899362e-01 1.7512303925412237e-01 2.0828246116865984e-01 1.4817852628174888e-01 1.4999420093370308e-01 9.0284206600583627e-01 9.4894062112148736e-01
2.2501621818154402e-01 1.6910097203877700e-01 2.0190549559595178e-01 1.4275450795883265e-01 1.4431992057024157e-01 8.9886985256878493e-01 9.4674192794497924e-01
2.3525082849746937e-01 1.6313296483499773e-01 1.9554375806430063e-01 1.3739288819418077e-01 1.3883964652944902e-01 8.9475417009213032e-01 9.4445409775625289e-01
2.4595094858493630e-01 1.5722396106712022e-01 1.8920195429827463e-01 1.3209776356483166e-01 1.3354749318302683e-01 8.9049139798004129e-01 9.4207400142790032e-01
2.5713775163380859e-01 1.5137902349491716e-01 1.8288501316108391e-01 1.2687324877565104e-01 1.2843611538432248e-01 8.8607795361728281e-01 9.3959844227847122e-01
2.6883337387274403e-01 1.4560323595037505e-01 1.7659804982335975e-01 1.2172346774953197e-01 1.2349921053237645e-01 8.8151030526588914e-01 9.3702415851643917e-01
2.8106095837193401e-01 1.3990173116469728e-01 1.7034637983018258e-01 1.1665253805372688e-01 1.1873078289789218e-01 8.7678498580216102e-01 9.3434782613354328e-01
2.9384470083816128e-01 1.3427966064875885e-01 1.6413549149565487e-01 1.1166455688901911e-01 1.1412712384299345e-01 8.7189860728985202e-01 9.3156606227961569e-01
3.0720989749279470e-01 1.2874214867687767e-01 1.5797104314874350e-01 1.0676358517239171e-01 1.0968038793787294e-01 8.6684787637802940e-01 9.2867542915156742e-01
3.2118299512746112e-01 1.2329430099280680e-01 1.5185884181882975e-01 1.0195362994917972e-01 1.0538641154193840e-01 8.6162961050392139e-01 9.2567243842956326e-01
3.3579164343644297e-01 1.1794113967786557e-01 1.4580483420910184e-01 9.7238628577194008e-02 1.0124094784942184e-01 8.5624075487211582e-01 9.2255355629351621e-01
3.5106474972935647e-01 1.1270982474027891e-01 1.3981508846429003e-01 9.2622431268953198e-02 9.7239114874501764e-02 8.5067840017176499e-01 9.1931520905286601e-01
3.6703253613237463e-01 1.0769944307300727e-01 1.3389577765476873e-01 8.8108776829970425e-02 9.3375191566245519e-02 8.4493980098301091e-01 9.1595378942208794e-01
3.8372659939118348e-01 1.0291091423989251e-01 1.2805315397996569e-01 8.3701279383845806e-02 8.9645456226596587e-02 8.3902239481273166e-01 9.1246566347352143e-01
4.0117997339400935e-01 9.8333141880358188e-02 1.2229353426178902e-01 7.9403403883339496e-02 8.6045213374568608e-02 8.3292382168798818e-01 9.0884717829781536e-01
4.1942719453843508e-01 9.3955547533769335e-02 1.1662326870069978e-01 7.5218444154675212e-02 8.2572030188621137e-02 8.2664194422330983e-01 9.0509467040055180e-01
4.3850437007135307e-01 8.9768150823088644e-02 1.1104871762273311e-01 7.1149504033201805e-02 7.9219767258126184e-02 8.2017486806532891e-01 9.0120447486135880e-01
4.5844924953728444e-01 8.5762072492186092e-02 1.0557622143746009e-01 6.7199473066991089e-02 7.5984933469241844e-02 8.1352096260536144e-01 8.9717293527904041e-01
4.7930129947644456e-01 8.1928715533336360e-02 1.0021207086521344e-01 6.3371005537105785e-02 7.2863414380296532e-02 8.0667888183753267e-01 8.9299641452284817e-01
5.0110178152036677e-01 7.8259454464774891e-02 9.4962468081192408e-02 5.9666497832421506e-02 6.9850635495032565e-02 7.9964758522711632e-01 8.8867130630600710e-01
5.2389383403961742e-01 7.4746640299322764e-02 8.9833494820959647e-02 5.6088067401662056e-02 6.6948444711797284e-02 7.9242635844111575e-01 8.8419404759288844e-01
5.4772255750516596e-01 7.1382865829607844e-02 8.4831071631841115e-02 5.2875706987353888e-02 6.4145515319033009e-02 7.8501483378099135e-01 8.7956113184581763e-01
5.7263510373232118e-01 6.8161053668235883e-02 7.9960918355165500e-02 5.0022839808660957e-02 6.1444634673826326e-02 7.7741301014607345e-01 8.7476912311132815e-01
5.9868076918382818e-01 6.5075729005423466e-02 7.5228507952301349e-02 4.7364046847097607e-02 5.8835665653408142e-02 7.6962127234586930e-01 8.6981467093875231e-01
6.2591109251675081e-01 6.2120051293177547e-02 7.0639024801817440e-02 4.4867268294757623e-02 5.6324142323096904e-02 7.6164040957043244e-01 8.6469452611631992e-01
6.5437995656616654e-01 5.9286353889917431e-02 6.6197317339192041e-02 4.2512624861226533e-02 5.3901625972528122e-02 7.5347163282053120e-01 8.5940555720144851e-01
6.8414369496747329e-01 5.6571234681065286e-02 6.1907852322148016e-02 4.0286024018485578e-02 5.1564749267374199e-02 7.4511659109377004e-01 8.5394476781263129e-01
7.1526120362829471e-01 5.3968632722426579e-02 5.7774665131216263e-02 3.8176726713671116e-02 4.9311323818779229e-02 7.3657738611942025e-01 8.4830931464031811e-01
7.4779405727055603e-01 5.1472743889640848e-02 5.3801315135298677e-02 3.6173565285268050e-02 4.7138817591795279e-02 7.2785658543371468e-01 8.4249652612344916e-01
7.8180663127335126e-01 4.9081529026632542e-02 4.9990840428149774e-02 3.4269295390341181e-02 4.5044271083684806e-02 7.1895723358906327e-01 8.3650392172693033e-01
8.1736622905769152e-01 4.6785880975240279e-02 4.6345712511603077e-02 3.2455320539971688e-02 4.3024175655627772e-02 7.0988286129522060e-01 8.3032923174338480e-01
8.5454321526520827e-01 4.4585382283311881e-02 4.2867797888592962e-02 3.0730635606191048e-02 4.1074294471853734e-02 7.0063749229811012e-01 8.2397041753010258e-01
8.9341115499433954e-01 4.2471458702495357e-02 3.9558321026957666e-02 2.9085216204849274e-02 3.9198541092896666e-02 6.9122564781288842e-01 8.1742569207933791e-01
9.3404695936951854e-01 4.0444563159384050e-02 3.6417834547237737e-02 2.7515259229093147e-02 3.7393746562053631e-02 6.8165234834202149e-01 8.1069354080714451e-01
9.7653103773141348e-01 3.8500578920570905e-02 3.3446195183375382e-02 2.6017128730396077e-02 3.5647899038401376e-02 6.7192311272665772e-01 8.0377274243293539e-01
1.0209474567493693e+00 3.6633814648556529e-02 3.0642547292404065e-02 2.4586468437760689e-02 3.3967606879155454e-02 6.6204395430037044e-01 7.9666238980912485e-01
1.0673841067708996e+00 3.4840704646416198e-02 2.8005316843380146e-02 2.3217874497719726e-02 3.2352302489891960e-02 6.5202137403829830e-01 7.8936191054775384e-01
1.1159328757374041e+00 3.3119823186874786e-02 2.5532213196911402e-02 2.1912340467363456e-02 3.0786172051639582e-02 6.4186235062162178e-01 7.8187108727915922e-01
1.1666898310102347e+00 3.1471612734303545e-02 2.3414951245022242e-02 2.0667562585183430e-02 2.9290947184067551e-02 6.3157432736693431e-01 7.7419007736678602e-01
1.2197554094669347e+00 2.9887345649767361e-02 2.1977628604758270e-02 1.9468905038207529e-02 2.7837449318111052e-02 6.2116519600199127e-01 7.6631943189240326e-01
1.2752346162437722e+00 2.8360433296771959e-02 2.0625141367720534e-02 1.8336834633212562e-02 2.6449121744933635e-02 6.1064327730320433e-01 7.5826011371759572e-01
1.3332372325178743e+00 2.6903020734582839e-02 1.9346454305623761e-02 1.7241598864710661e-02 2.5106599898454984e-02 6.0001729864550679e-01 7.5001351442068898e-01
1.3938780327400790e+00 2.5499302725549677e-02 1.8134793822104256e-02 1.6208662673981578e-02 2.3807840392112922e-02 5.8929636855137113e-01 7.4158146990357665e-01
1.4572770117484000e+00 2.4152103646866374e-02 1.6992013580196641e-02 1.5213319984137996e-02 2.2574820168326570e-02 5.7848994836215573e-01 7.3296627446047158e-01
1.5235596222114716e+00 2.2859599228387095e-02 1.5906167189115084e-02 1.4261997710420027e-02 2.1373659974620263e-02 5.6760782119098974e-01 7.2417069310071414e-01
1.5928570228718653e+00 2.1620249071280018e-02 1.4872725621018268e-02 1.3363314715794439e-02 2.0217049823902600e-02 5.5666005835137500e-01 7.1519797192062817e-01
1.6653063380804498e+00 2.0423619217864619e-02 1.3898582933667969e-02 1.2497571907750471e-02 1.9122357657025968e-02 5.4565698348897518e-01 7.0605184632527773e-01
1.7410509291354075e+00 1.9289798180746942e-02 1.2968461715283874e-02 1.1665178495122719e-02 1.8058265014100683e-02 5.3460913467495064e-01 6.9673654690995634e-01
1.8202406779627742e+00 1.8189514331382273e-02 1.2088262790400317e-02 1.0890441699696773e-02 1.7025659594578690e-02 5.2352722474714430e-01 6.8725680282350410e-01
1.9030322836998979e+00 1.7138046459375778e-02 1.1256368918811877e-02 1.0146798381497013e-02 1.6048768685960391e-02 5.1242210020976064e-01 6.7761784245111445e-01
1.9895895727686337e+00 1.6139195290132746e-02 1.0459684905537392e-02 9.4339543080653732e-03 1.5117113362000612e-02 5.0130469902247887e-01 6.6782539127318463e-01
2.0800838230519041e+00 1.5172375275596117e-02 9.7090549190781417e-03 8.7520804450010870e-03 1.4214798293131103e-02 4.9018600762569609e-01 6.5788566677888272e-01
2.1746941028150286e+00 1.4238241859217293e-02 9.0031939051725685e-03 8.1099254642138519e-03 1.3342478838210825e-02 4.7907701755953441e-01 6.4780537033833141e-01
2.2736076250425499e+00 1.3365641838400055e-02 8.3295378375584095e-03 7.5090995904344426e-03 1.2500722325215152e-02 4.6798868204005684e-01 6.3759167596536948e-01
2.3770201178916333e+00 1.2526199871531807e-02 7.6880958322909088e-03 6.9360687705145585e-03 1.1716120653668782e-02 4.5693187285677361e-01 6.2725221593349434e-01
2.4851362119951621e+00 1.1717110229428673e-02 7.0829236392428996e-03 6.3908274941560927e-03 1.0966770720724717e-02 4.4591733795088528e-01 6.1679506324037470e-01
2.5981698453808431e+00 1.0938792139598585e-02 6.5224580784684072e-03 5.8732813177994059e-03 1.0244919291748533e-02 4.3495566002398289e-01 6.0622871095085029e-01
2.7163446868076386e+00 1.0197205674285059e-02 5.9906255877062442e-03 5.3832471813205496e-03 9.5509507113047398e-03 4.2405721651225281e-01 5.9556204848403171e-01
2.8398945783571459e+00 9.5071585130289682e-03 5.4872502825873415e-03 4.9204545629150109e-03 8.8851619351555389e-03 4.1323214124198548e-01 5.8480433494645290e-01
2.9690639981557885e+00 8.8448234011327953e-03 5.0120620495855972e-03 4.4896506457782204e-03 8.2477599861332518e-03 4.0249028805873244e-01 5.7396516964954158e-01
3.1041085441433651e+00 8.2104370591530307e-03 4.5646986387344324e-03 4.0916667019801345e-03 7.6388601851524740e-03 3.9184119669533102e-01 5.6305445998535653e-01
3.2452954398452993e+00 7.6041477859010165e-03 4.1447086383014087e-03 3.7171966158383585e-03 7.0780320587117140e-03 3.8129406111374092e-01 5.5208238686887934e-01
3.3929040631493717e+00 7.0260140198901144e-03 3.7563745992812425e-03 3.3658990278859768e-03 6.5466936147232646e-03 3.7085770052286660e-01 5.4105936798752441e-01
3.5472264991332385e+00 6.4760035197639620e-03 3.3987049256483104e-03 3.0373582954740241e-03 6.0399926243441815e-03 3.6054053323989976e-01 5.2999601912826921e-01
3.7085681180367369e+00 5.9585046238602724e-03 3.0644218376311150e-03 2.7310874838277766e-03 5.5579580502820303e-03 3.5035055352686761e-01 5.1890311387930543e-01
3.8772481795225597e+00 5.4813521428495049e-03 2.7530178740227118e-03 2.4465319815936137e-03 5.1005370775314418e-03 3.4029531149771364e-01 5.0779154202583976e-01
4.0536004644211046e+00 5.0285420083954202e-03 2.4639141085270877e-03 2.1830736939324469e-03 4.6675953570444184e-03 3.3038189615496150e-01 4.9667226697811123e-01
4.2379739352094701e+00 4.5999580324906919e-03 2.1964647519661096e-03 1.9400357437197036e-03 4.2589180039538377e-03 3.2061692157949684e-01 4.8555628258349059e-01
4.4307334265316634e+00 4.1954041447223034e-03 1.9499623020504675e-03 1.7166876156524680e-03 3.8742113392233879e-03 3.1100651626274539e-01 4.7445456968333632e-01
4.6322603671262721e+00 3.8146056668629802e-03 1.7236431747484904e-03 1.5122506621689791e-03 3.5131053471031404e-03 3.0155631553810525e-01 4.6337805277896443e-01
4.8429535345902863e+00 3.4572113102444568e-03 1.5166937120364432e-03 1.3259039035175002e-03 3.1751568049778189e-03 2.9227145703828716e-01 4.5233755716950386e-01
5.0632298444724224e+00 3.1227958567975334e-03 1.3282565100980470e-03 1.1567900501232575e-03 2.8598530271435330e-03 2.8315657907765385e-01 4.4134376691765814e-01
5.2935251752575585e+00 2.8108634743935212e-03 1.1574369640818816e-03 1.0040216828635096e-03 2.5666161528574705e-03 2.7421582183396981e-01 4.3040718398754918e-01
5.5342952308745739e+00 2.5208516530330627e-03 1.0033099600843531e-03 8.6668754033081274e-04 2.2948405368357072e-03 2.6545283118243851e-01 4.1953808888222177e-01
5.7860164424344784e+00 2.2521356459597186e-03 8.6492666353366054e-04 7.4385886543892887e-04 2.0503175931023687e-03 2.5687076501660377e-01 4.0874650308730887e-01
6.0491869109829972e+00 2.0040333669343324e-03 7.4132133641802156e-04 6.3479670673405320e-04 1.8240402985562065e-03 2.4847230187573724e-01 3.9804215360232820e-01
6.3243273931333004e+00 1.7758106604037760e-03 6.3151814879225388e-04 5.3900479198765172e-04 1.6154855245530397e-03 2.4025965168666852e-01 3.8743443981255338e-01
6.6119823315290223e+00 1.5666868566829306e-03 5.3453794841940017e-04 4.5454617512674655e-04 1.4240728659554724e-03 2.3223456841961590e-01 3.7693240292303259e-01
6.9127209321768497e+00 1.3770617734745194e-03 4.4940496473377944e-04 3.8057413822611963e-04 1.2491689053280020e-03 2.2439836445227040e-01 3.6654469814267371e-01
7.2271382907802586e+00 1.2065042131974568e-03 3.7515341383187462e-04 3.1624036018296220e-04 1.0900919467861092e-03 2.1675192643404909e-01 3.5627956977111480e-01
7.5558565703033933e+00 1.0515408089254441e-03 3.1104998075437429e-04 2.6070251929777299e-04 9.4611718589543425e-04 2.0929573244280086e-01 3.4614482930493673e-01
7.8995262320950035e+00 9.1144605287507563e-04 2.5597005124211591e-04 2.1313185665683410e-04 8.1648228456077110e-04 2.0202987022912780e-01 3.3614783664338960e-01
8.2588273230087896e+00 7.8545701041266014e-04 2.0887519438572699e-04 1.7272056189587826e-04 7.0039332203830629e-04 1.9495405634855975e-01 3.2629548443775985e-01
8.6344708210668486e+00 6.7277944023313996e-04 1.6894253837673734e-04 1.3868882649670233e-04 5.9703109338071769e-04 1.8806765598886285e-01 3.1659418559346059e-01
9.0272000423292482e+00 5.7259429840794684e-04 1.3537956874498658e-04 1.1029139837559487e-04 5.0555772318383596e-04 1.8136970330843341e-01 3.0704986390036310e-01
9.4377921117533408e+00 4.8406456645211371e-04 1.0743070131125076e-04 8.6823467760122064e-05 4.2512355508983468e-04 1.7485892211179668e-01 2.9766794773535804e-01
9.8670595009536157e+00 4.0634235541681107e-04 8.4383124219433725e-05 6.7625720845954085e-05 3.5487426443203685e-04 1.6853374669936419e-01 2.8845336675197264e-01
1.0315851635904671e+01 3.3857621976540742e-04 6.5571747283832416e-05 5.2088414368212099e-05 2.9395812391863618e-04 1.6239234274058290e-01 2.7941055144549387e-01
1.0785056577768929e+01 2.7991859266307539e-04 5.0383117361496588e-05 3.9654353539142484e-05 2.4153333075882522e-04 1.5643262803214067e-01 2.7054343545864212e-01
1.1275602780174726e+01 2.2953324024310717e-04 3.8258189571371837e-05 2.9820694641968792e-05 1.9677527997574717e-04 1.5065229301578104e-01 2.6185546047265357e-01
1.1788460926422424e+01 1.8660260756364622e-04 2.8693885974040434e-05 2.2139541635324278e-05 1.5888364542748779e-04 1.4504882094327573e-01 2.5334958351170822e-01
1.2324645850253571e+01 1.5033491069160743e-04 2.1243422317018812e-05 1.6217357994952053e-05 1.2708911052339289e-04 1.3961950758905475e-01 2.4502828647507033e-01
1.2885218543984315e+01 1.1997081373993357e-04 1.5515437521540498e-05 1.1713268718960279e-05 1.0065957741489662e-04 1.3436148042369700e-01 2.3689358770100594e-01
1.3471288257976287e+01 9.4789519743287975e-05 1.1172013673288461e-05 8.3363762527488561e-06 7.8905680276464274e-05 1.2927171717383598e-01 2.2894705535946111e-01
1.4084014695599787e+01 7.4114105716005518e-05 7.9257228681184344e-06 5.8422555699877421e-06 6.1185436140642757e-05 1.2434706370587646e-01 2.2118982246642843e-01
1.4724610308032183e+01 5.7315943969515892e-05 5.5358773156655161e-06 4.0288233174035071e-06 4.6907888013536514e-05 1.1958425118219211e-01 2.1362260331175725e-01
1.5394342693432876e+01 4.3818076332247102e-05 3.8041860622728407e-06 2.7317915939351067e-06 3.5535628239102834e-05 1.1497991244906813e-01 2.0624571109359852e-01
1.6094537105241805e+01 3.3097443405516458e-05 2.5700351298230117e-06 1.8199186424538993e-06 2.6586134230788261e-05 1.1053059762554633e-01 1.9905907655651203e-01
1.6826579074565345e+01 2.4685916456768098e-05 1.7056058965181364e-06 1.1902556306120360e-06 1.9631900098682209e-05 1.0623278887145218e-01 1.9206226743618388e-01
1.7591917151838224e+01 1.8170131658612476e-05 1.1110310358386499e-06 7.6356461542470555e-07 1.4299403383266629e-05 1.0208291432124338e-01 1.8525450852146591e-01
1.8392065773187142e+01 1.3190180629174542e-05 7.0976010091428066e-07 4.8004929997791379e-07 1.0266999323160775e-05 9.8077361177881961e-02 1.7863470215372926e-01
1.9228608257167416e+01 9.4372630914385525e-06 4.4427158352178253e-07 2.9550213342943721e-07 7.2618839641602762e-06 9.4212487967728173e-02 1.7220144899407655e-01
2.0103199937803154e+01 6.6504529061539586e-06 2.7222846421537383e-07 1.7793133788579496e-07 5.0563050558727340e-06 9.0484635963474017e-02 1.6595306890046788e-01
2.1017571440129927e+01 4.6127633743786589e-06 1.6313418504942945e-07 1.0469474964747150e-07 3.4632250125454789e-06 8.6890139787428003e-02 1.5988762176906274e-01
2.1973532104722135e+01 3.1467191226042246e-06 9.5508575714831068e-08 6.0134239809883638e-08 2.3316505982640123e-06 8.3425337212035364e-02 1.5400292820677930e-01
2.2972973567980841e+01 2.1096483944216260e-06 5.4571423935279029e-08 3.3679574129585887e-08 1.5418396819288915e-06 8.0086578178431456e-02 1.4829658991503747e-01
2.4017873505267335e+01 1.3889019412349768e-06 3.0397130035275666e-08 1.8372186549875380e-08 1.0005773957155739e-06 7.6870233057098183e-02 1.4276600967764394e-01
2.5110299544288544e+01 8.9718393747606484e-07 1.6486982112873250e-08 9.7495292950000589e-09 6.3668537542138637e-07 7.3772700177388836e-02 1.3740841085865096e-01
2.6252413356478783e+01 5.6814982918318435e-07 8.6969114132529057e-09 5.0267847662155418e-09 3.9689189934577485e-07 7.0790412654831283e-02 1.3222085632858674e-01
2.7446474934473020e+01 3.5238881301857816e-07 4.4560988232689169e-09 2.5148486626491717e-09 2.4215076532829727e-07 6.7919844546777922e-02 1.2720026674961341e-01
2.8694847064136635e+01 2.1386906468023881e-07 2.2148065603744271e-09 1.2191379017423287e-09 1.4445764395798477e-07 6.5157516368171381e-02 1.2234343816177831e-01
3.0000000000000000e+01 1.2688514383629723e-07 1.0663679939071358e-09 5.7186244628582017e-10 8.4176711157013528e-08 6.2500000000000000e-02 1.1764705882352941e-01


==> figures/pooled_convergence.dat <==
N err13 err12
20 1.7713226911383279e-01 1.0905805227762276e-01
40 1.4197584833157617e-01 7.7821569710861432e-02
80 1.1349317175617975e-01 5.5320723811177787e-02
160 9.0545772184675632e-02 3.9249811090199690e-02
320 7.2142531530883375e-02 2.7814935983715205e-02
640 5.7426126559275627e-02 1.9697315409287191e-02
1000 4.9562682664394557e-02 1.5768843332491241e-02


==> figures/pooled_grid.dat <==
c gr0 gr1 gr2 gr3 gr4
0.0000000000000000e+00 9.4830423516107698e-01 7.8427483888941596e-01 6.0985600446065880e-01 5.1842698063118009e-01 5.0006521849410179e-01
2.5000000000000001e-02 9.4959662928205002e-01 7.8966796791718064e-01 6.1960960434914236e-01 5.3046630611540069e-01 5.1256358803174940e-01
5.0000000000000003e-02 9.5088902340302328e-01 7.9506109694494520e-01 6.2936320423762604e-01 5.4250563159962106e-01 5.2506195756939678e-01
7.5000000000000011e-02 9.5218141752399632e-01 8.0045422597270977e-01 6.3911680412610949e-01 5.5454495708384166e-01 5.3756032710704427e-01
1.0000000000000001e-01 9.5347381164496936e-01 8.0584735500047444e-01 6.4887040401459306e-01 5.6658428256806215e-01 5.5005869664469165e-01
1.2500000000000000e-01 9.5476620576594229e-01 8.1124048402823901e-01 6.5862400390307685e-01 5.7862360805228252e-01 5.6255706618233892e-01
1.5000000000000002e-01 9.5605859988691533e-01 8.1663361305600357e-01 6.6837760379156019e-01 5.9066293353650312e-01 5.7505543571998630e-01
1.7500000000000002e-01 9.5735099400788870e-01 8.2202674208376814e-01 6.7813120368004365e-01 6.0270225902072350e-01 5.8755380525763390e-01
2.0000000000000001e-01 9.5864338812886174e-01 8.2741987111153281e-01 6.8788480356852699e-01 6.1474158450494387e-01 6.0005217479528139e-01
2.2500000000000001e-01 9.5993578224983489e-01 8.3281300013929749e-01 6.9763840345701045e-01 6.2678090998916436e-01 6.1255054433292888e-01
2.5000000000000000e-01 9.6122817637080771e-01 8.3820612916706205e-01 7.0739200334549390e-01 6.3882023547338473e-01 6.2504891387057648e-01
2.7500000000000002e-01 9.6252057049178086e-01 8.4359925819482662e-01 7.1714560323397736e-01 6.5085956095760500e-01 6.3754728340822386e-01
3.0000000000000004e-01 9.6381296461275401e-01 8.4899238722259129e-01 7.2689920312246104e-01 6.6289888644182537e-01 6.5004565294587124e-01
3.2500000000000001e-01 9.6510535873372705e-01 8.5438551625035586e-01 7.3665280301094460e-01 6.7493821192604586e-01 6.6254402248351885e-01
3.5000000000000003e-01 9.6639775285469998e-01 8.5977864527812042e-01 7.4640640289942817e-01 6.8697753741026646e-01 6.7504239202116634e-01
3.7500000000000000e-01 9.6769014697567324e-01 8.6517177430588510e-01 7.5616000278791173e-01 6.9901686289448706e-01 6.8754076155881350e-01
4.0000000000000002e-01 9.6898254109664617e-01 8.7056490333364978e-01 7.6591360267639508e-01 7.1105618837870788e-01 7.0003913109646099e-01
4.2500000000000004e-01 9.7027493521761932e-01 8.7595803236141434e-01 7.7566720256487864e-01 7.2309551386292847e-01 7.1253750063410859e-01
4.5000000000000001e-01 9.7156732933859236e-01 8.8135116138917891e-01 7.8542080245336232e-01 7.3513483934714885e-01 7.2503587017175597e-01
4.7500000000000003e-01 9.7285972345956528e-01 8.8674429041694347e-01 7.9517440234184600e-01 7.4717416483136956e-01 7.3753423970940313e-01
5.0000000000000000e-01 9.7415211758053866e-01 8.9213741944470815e-01 8.0492800223032945e-01 7.5921349031559016e-01 7.5003260924705062e-01
5.2500000000000002e-01 9.7544451170151147e-01 8.9753054847247271e-01 8.1468160211881291e-01 7.7125281579981086e-01 7.6253097878469789e-01
5.5000000000000004e-01 9.7673690582248474e-01 9.0292367750023728e-01 8.2443520200729636e-01 7.8329214128403124e-01 7.7502934832234527e-01
5.7500000000000007e-01 9.7802929994345766e-01 9.0831680652800195e-01 8.3418880189577982e-01 7.9533146676825139e-01 7.8752771785999276e-01
6.0000000000000009e-01 9.7932169406443093e-01 9.1370993555576652e-01 8.4394240178426339e-01 8.0737079225247199e-01 8.0002608739764014e-01
6.2500000000000000e-01 9.8061408818540385e-01 9.1910306458353108e-01 8.5369600167274706e-01 8.1941011773669248e-01 8.1252445693528774e-01
6.5000000000000002e-01 9.8190648230637700e-01 9.2449619361129565e-01 8.6344960156123074e-01 8.3144944322091319e-01 8.2502282647293501e-01
6.7500000000000004e-01 9.8319887642735004e-01 9.2988932263906021e-01 8.7320320144971408e-01 8.4348876870513378e-01 8.3752119601058250e-01
7.0000000000000007e-01 9.8449127054832331e-01 9.3528245166682489e-01 8.8295680133819765e-01 8.5552809418935438e-01 8.5001956554823033e-01
7.2500000000000009e-01 9.8578366466929623e-01 9.4067558069458956e-01 8.9271040122668099e-01 8.6756741967357487e-01 8.6251793508587771e-01
7.5000000000000000e-01 9.8707605879026938e-01 9.4606870972235402e-01 9.0246400111516467e-01 8.7960674515779536e-01 8.7501630462352553e-01
7.7500000000000002e-01 9.8836845291124220e-01 9.5146183875011858e-01 9.1221760100364813e-01 8.9164607064201551e-01 8.8751467416117313e-01
8.0000000000000004e-01 9.8966084703221535e-01 9.5685496777788326e-01 9.2197120089213180e-01 9.0368539612623588e-01 9.0001304369882063e-01
8.2500000000000007e-01 9.9095324115318839e-01 9.6224809680564793e-01 9.3172480078061559e-01 9.1572472161045659e-01 9.1251141323646756e-01
8.5000000000000009e-01 9.9224563527416154e-01 9.6764122583341250e-01 9.4147840066909905e-01 9.2776404709467741e-01 9.2500978277411494e-01
8.7500000000000000e-01 9.9353802939513458e-01 9.7303435486117695e-01 9.5123200055758261e-01 9.3980337257889801e-01 9.3750815231176288e-01
9.0000000000000002e-01 9.9483042351610784e-01 9.7842748388894163e-01 9.6098560044606596e-01 9.5184269806311861e-01 9.5000652184941070e-01
9.2500000000000004e-01 9.9612281763708055e-01 9.8382061291670619e-01 9.7073920033454963e-01 9.6388202354733821e-01 9.6250489138705830e-01
9.5000000000000007e-01 9.9741521175805381e-01 9.8921374194447087e-01 9.8049280022303353e-01 9.7592134903155869e-01 9.7500326092470535e-01
9.7500000000000009e-01 9.9870760587902674e-01 9.9460687097223521e-01 9.9024640011151666e-01 9.8796067451577929e-01 9.8750163046235262e-01
1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00


==> figures/pooled_profiles.dat <==
c ex0 ex1 ex2 ex3 ex4
0.0000000000000000e+00 8.7158566305093044e-01 7.4661971188757670e-01 6.0118849801962004e-01 5.1727317013972374e-01 5.0006171251844311e-01
5.0000000000000001e-03 8.7222773473567572e-01 7.4788661332813877e-01 6.0318255552952194e-01 5.1968680428902514e-01 5.0256140395585092e-01
1.0000000000000000e-02 8.7286980642042111e-01 7.4915351476870096e-01 6.0517661303942383e-01 5.2210043843832654e-01 5.0506109539325861e-01
1.4999999999999999e-02 8.7351187810516639e-01 7.5042041620926303e-01 6.0717067054932583e-01 5.2451407258762783e-01 5.0756078683066641e-01
2.0000000000000000e-02 8.7415394978991179e-01 7.5168731764982510e-01 6.0916472805922761e-01 5.2692770673692935e-01 5.1006047826807421e-01
2.5000000000000001e-02 8.7479602147465707e-01 7.5295421909038729e-01 6.1115878556912961e-01 5.2934134088623064e-01 5.1256016970548202e-01
2.9999999999999999e-02 8.7543809315940246e-01 7.5422112053094936e-01 6.1315284307903140e-01 5.3175497503553204e-01 5.1505986114288982e-01
3.5000000000000003e-02 8.7608016484414786e-01 7.5548802197151155e-01 6.1514690058893340e-01 5.3416860918483344e-01 5.1755955258029762e-01
4.0000000000000001e-02 8.7672223652889314e-01 7.5675492341207362e-01 6.1714095809883518e-01 5.3658224333413473e-01 5.2005924401770542e-01
4.4999999999999998e-02 8.7736430821363853e-01 7.5802182485263581e-01 6.1913501560873718e-01 5.3899587748343625e-01 5.2255893545511323e-01
5.0000000000000003e-02 8.7800637989838393e-01 7.5928872629319788e-01 6.2112907311863907e-01 5.4140951163273754e-01 5.2505862689252103e-01
5.5000000000000000e-02 8.7864845158312921e-01 7.6055562773375995e-01 6.2312313062854097e-01 5.4382314578203894e-01 5.2755831832992883e-01
5.9999999999999998e-02 8.7929052326787460e-01 7.6182252917432214e-01 6.2511718813844286e-01 5.4623677993134034e-01 5.3005800976733664e-01
6.5000000000000002e-02 8.7993259495261988e-01 7.6308943061488421e-01 6.2711124564834475e-01 5.4865041408064164e-01 5.3255770120474422e-01
7.0000000000000007e-02 8.8057466663736528e-01 7.6435633205544629e-01 6.2910530315824664e-01 5.5106404822994315e-01 5.3505739264215213e-01
7.4999999999999997e-02 8.8121673832211056e-01 7.6562323349600847e-01 6.3109936066814853e-01 5.5347768237924444e-01 5.3755708407955982e-01
8.0000000000000002e-02 8.8185881000685595e-01 7.6689013493657054e-01 6.3309341817805043e-01 5.5589131652854584e-01 5.4005677551696762e-01
8.5000000000000006e-02 8.8250088169160135e-01 7.6815703637713262e-01 6.3508747568795232e-01 5.5830495067784724e-01 5.4255646695437543e-01
8.9999999999999997e-02 8.8314295337634663e-01 7.6942393781769480e-01 6.3708153319785421e-01 5.6071858482714854e-01 5.4505615839178323e-01
9.5000000000000001e-02 8.8378502506109202e-01 7.7069083925825688e-01 6.3907559070775610e-01 5.6313221897645005e-01 5.4755584982919103e-01
1.0000000000000001e-01 8.8442709674583730e-01 7.7195774069881906e-01 6.4106964821765811e-01 5.6554585312575134e-01 5.5005554126659884e-01
1.0500000000000000e-01 8.8506916843058270e-01 7.7322464213938114e-01 6.4306370572755989e-01 5.6795948727505274e-01 5.5255523270400664e-01
1.1000000000000000e-01 8.8571124011532798e-01 7.7449154357994332e-01 6.4505776323746189e-01 5.7037312142435415e-01 5.5505492414141444e-01
1.1500000000000000e-01 8.8635331180007337e-01 7.7575844502050539e-01 6.4705182074736367e-01 5.7278675557365544e-01 5.5755461557882213e-01
1.2000000000000000e-01 8.8699538348481877e-01 7.7702534646106747e-01 6.4904587825726567e-01 5.7520038972295695e-01 5.6005430701622994e-01
1.2500000000000000e-01 8.8763745516956405e-01 7.7829224790162965e-01 6.5103993576716757e-01 5.7761402387225824e-01 5.6255399845363774e-01
1.3000000000000000e-01 8.8827952685430944e-01 7.7955914934219173e-01 6.5303399327706946e-01 5.8002765802155964e-01 5.6505368989104543e-01
1.3500000000000001e-01 8.8892159853905484e-01 7.8082605078275380e-01 6.5502805078697135e-01 5.8244129217086105e-01 5.6755338132845323e-01
1.4000000000000001e-01 8.8956367022380012e-01 7.8209295222331598e-01 6.5702210829687324e-01 5.8485492632016234e-01 5.7005307276586104e-01
1.4499999999999999e-01 8.9020574190854551e-01 7.8335985366387806e-01 6.5901616580677513e-01 5.8726856046946385e-01 5.7255276420326884e-01
1.4999999999999999e-01 8.9084781359329079e-01 7.8462675510444013e-01 6.6101022331667703e-01 5.8968219461876514e-01 5.7505245564067664e-01
1.5500000000000000e-01 8.9148988527803619e-01 7.8589365654500232e-01 6.6300428082657903e-01 5.9209582876806655e-01 5.7755214707808444e-01
1.6000000000000000e-01 8.9213195696278147e-01 7.8716055798556450e-01 6.6499833833648081e-01 5.9450946291736795e-01 5.8005183851549225e-01
1.6500000000000001e-01 8.9277402864752686e-01 7.8842745942612658e-01 6.6699239584638281e-01 5.9692309706666935e-01 5.8255152995290005e-01
1.7000000000000001e-01 8.9341610033227226e-01 7.8969436086668865e-01 6.6898645335628459e-01 5.9933673121597075e-01 5.8505122139030785e-01
1.7500000000000002e-01 8.9405817201701754e-01 7.9096126230725083e-01 6.7098051086618660e-01 6.0175036536527204e-01 5.8755091282771565e-01
1.7999999999999999e-01 8.9470024370176293e-01 7.9222816374781291e-01 6.7297456837608838e-01 6.0416399951457345e-01 5.9005060426512335e-01
1.8500000000000000e-01 8.9534231538650833e-01 7.9349506518837498e-01 6.7496862588599038e-01 6.0657763366387485e-01 5.9255029570253115e-01
1.9000000000000000e-01 8.9598438707125361e-01 7.9476196662893717e-01 6.7696268339589216e-01 6.0899126781317614e-01 5.9504998713993884e-01
1.9500000000000001e-01 8.9662645875599900e-01 7.9602886806949924e-01 6.7895674090579416e-01 6.1140490196247765e-01 5.9754967857734675e-01
2.0000000000000001e-01 8.9726853044074428e-01 7.9729576951006131e-01 6.8095079841569595e-01 6.1381853611177895e-01 6.0004937001475445e-01
2.0500000000000002e-01 8.9791060212548968e-01 7.9856267095062350e-01 6.8294485592559795e-01 6.1623217026108046e-01 6.0254906145216225e-01
2.0999999999999999e-01 8.9855267381023496e-01 7.9982957239118557e-01 6.8493891343549984e-01 6.1864580441038175e-01 6.0504875288957005e-01
2.1500000000000000e-01 8.9919474549498035e-01 8.0109647383174765e-01 6.8693297094540173e-01 6.2105943855968304e-01 6.0754844432697785e-01
2.2000000000000000e-01 8.9983681717972575e-01 8.0236337527230983e-01 6.8892702845530362e-01 6.2347307270898455e-01 6.1004813576438566e-01
2.2500000000000001e-01 9.0047888886447103e-01 8.0363027671287190e-01 6.9092108596520552e-01 6.2588670685828585e-01 6.1254782720179346e-01
2.3000000000000001e-01 9.0112096054921642e-01 8.0489717815343409e-01 6.9291514347510741e-01 6.2830034100758725e-01 6.1504751863920126e-01
2.3500000000000001e-01 9.0176303223396170e-01 8.0616407959399616e-01 6.9490920098500930e-01 6.3071397515688865e-01 6.1754721007660895e-01
2.3999999999999999e-01 9.0240510391870710e-01 8.0743098103455835e-01 6.9690325849491130e-01 6.3312760930619005e-01 6.2004690151401676e-01
2.4500000000000000e-01 9.0304717560345238e-01 8.0869788247512042e-01 6.9889731600481309e-01 6.3554124345549146e-01 6.2254659295142456e-01
2.5000000000000000e-01 9.0368924728819777e-01 8.0996478391568250e-01 7.0089137351471509e-01 6.3795487760479275e-01 6.2504628438883236e-01
2.5500000000000000e-01 9.0433131897294317e-01 8.1123168535624468e-01 7.0288543102461687e-01 6.4036851175409426e-01 6.2754597582624005e-01
2.6000000000000001e-01 9.0497339065768845e-01 8.1249858679680675e-01 7.0487948853451887e-01 6.4278214590339555e-01 6.3004566726364786e-01
2.6500000000000001e-01 9.0561546234243384e-01 8.1376548823736883e-01 7.0687354604442076e-01 6.4519578005269695e-01 6.3254535870105566e-01
2.7000000000000002e-01 9.0625753402717923e-01 8.1503238967793101e-01 7.0886760355432266e-01 6.4760941420199836e-01 6.3504505013846346e-01
2.7500000000000002e-01 9.0689960571192452e-01 8.1629929111849309e-01 7.1086166106422455e-01 6.5002304835129965e-01 6.3754474157587127e-01
2.8000000000000003e-01 9.0754167739666991e-01 8.1756619255905516e-01 7.1285571857412644e-01 6.5243668250060116e-01 6.4004443301327907e-01
2.8500000000000003e-01 9.0818374908141519e-01 8.1883309399961735e-01 7.1484977608402833e-01 6.5485031664990245e-01 6.4254412445068687e-01
2.8999999999999998e-01 9.0882582076616059e-01 8.2009999544017953e-01 7.1684383359393022e-01 6.5726395079920386e-01 6.4504381588809467e-01
2.9499999999999998e-01 9.0946789245090587e-01 8.2136689688074149e-01 7.1883789110383212e-01 6.5967758494850526e-01 6.4754350732550237e-01
2.9999999999999999e-01 9.1010996413565126e-01 8.2263379832130368e-01 7.2083194861373401e-01 6.6209121909780666e-01 6.5004319876291028e-01
3.0499999999999999e-01 9.1075203582039665e-01 8.2390069976186575e-01 7.2282600612363590e-01 6.6450485324710795e-01 6.5254289020031786e-01
3.1000000000000000e-01 9.1139410750514194e-01 8.2516760120242794e-01 7.2482006363353779e-01 6.6691848739640935e-01 6.5504258163772577e-01
3.1500000000000000e-01 9.1203617918988733e-01 8.2643450264299001e-01 7.2681412114343968e-01 6.6933212154571076e-01 6.5754227307513347e-01
3.2000000000000001e-01 9.1267825087463272e-01 8.2770140408355219e-01 7.2880817865334158e-01 6.7174575569501216e-01 6.6004196451254127e-01
3.2500000000000001e-01 9.1332032255937801e-01 8.2896830552411427e-01 7.3080223616324358e-01 6.7415938984431345e-01 6.6254165594994907e-01
3.3000000000000002e-01 9.1396239424412340e-01 8.3023520696467634e-01 7.3279629367314547e-01 6.7657302399361496e-01 6.6504134738735687e-01
3.3500000000000002e-01 9.1460446592886868e-01 8.3150210840523853e-01 7.3479035118304736e-01 6.7898665814291626e-01 6.6754103882476468e-01
3.4000000000000002e-01 9.1524653761361408e-01 8.3276900984580060e-01 7.3678440869294926e-01 6.8140029229221777e-01 6.7004073026217248e-01
3.4500000000000003e-01 9.1588860929835936e-01 8.3403591128636267e-01 7.3877846620285115e-01 6.8381392644151906e-01 6.7254042169958028e-01
3.5000000000000003e-01 9.1653068098310475e-01 8.3530281272692486e-01 7.4077252371275304e-01 6.8622756059082046e-01 6.7504011313698808e-01
3.5499999999999998e-01 9.1717275266785014e-01 8.3656971416748693e-01 7.4276658122265493e-01 6.8864119474012186e-01 6.7753980457439578e-01
3.5999999999999999e-01 9.1781482435259543e-01 8.3783661560804912e-01 7.4476063873255682e-01 6.9105482888942316e-01 6.8003949601180358e-01
3.6499999999999999e-01 9.1845689603734082e-01 8.3910351704861119e-01 7.4675469624245872e-01 6.9346846303872456e-01 6.8253918744921138e-01
3.7000000000000000e-01 9.1909896772208610e-01 8.4037041848917338e-01 7.4874875375236061e-01 6.9588209718802596e-01 6.8503887888661918e-01
3.7500000000000000e-01 9.1974103940683150e-01 8.4163731992973545e-01 7.5074281126226250e-01 6.9829573133732736e-01 6.8753857032402688e-01
3.8000000000000000e-01 9.2038311109157678e-01 8.4290422137029752e-01 7.5273686877216439e-01 7.0070936548662877e-01 6.9003826176143468e-01
3.8500000000000001e-01 9.2102518277632217e-01 8.4417112281085971e-01 7.5473092628206628e-01 7.0312299963593006e-01 6.9253795319884248e-01
3.9000000000000001e-01 9.2166725446106756e-01 8.4543802425142178e-01 7.5672498379196829e-01 7.0553663378523146e-01 6.9503764463625028e-01
3.9500000000000002e-01 9.2230932614581285e-01 8.4670492569198386e-01 7.5871904130187007e-01 7.0795026793453286e-01 6.9753733607365809e-01
4.0000000000000002e-01 9.2295139783055824e-01 8.4797182713254604e-01 7.6071309881177207e-01 7.1036390208383426e-01 7.0003702751106589e-01
4.0500000000000003e-01 9.2359346951530363e-01 8.4923872857310811e-01 7.6270715632167396e-01 7.1277753623313567e-01 7.0253671894847369e-01
4.1000000000000003e-01 9.2423554120004892e-01 8.5050563001367030e-01 7.6470121383157585e-01 7.1519117038243696e-01 7.0503641038588150e-01
4.1500000000000004e-01 9.2487761288479431e-01 8.5177253145423237e-01 7.6669527134147775e-01 7.1760480453173847e-01 7.0753610182328930e-01
4.1999999999999998e-01 9.2551968456953959e-01 8.5303943289479445e-01 7.6868932885137964e-01 7.2001843868103976e-01 7.1003579326069699e-01
4.2499999999999999e-01 9.2616175625428498e-01 8.5430633433535663e-01 7.7068338636128153e-01 7.2243207283034117e-01 7.1253548469810479e-01
4.2999999999999999e-01 9.2680382793903027e-01 8.5557323577591871e-01 7.7267744387118342e-01 7.2484570697964257e-01 7.1503517613551248e-01
4.3500000000000000e-01 9.2744589962377566e-01 8.5684013721648089e-01 7.7467150138108531e-01 7.2725934112894386e-01 7.1753486757292040e-01
4.4000000000000000e-01 9.2808797130852105e-01 8.5810703865704296e-01 7.7666555889098721e-01 7.2967297527824526e-01 7.2003455901032809e-01
4.4500000000000001e-01 9.2873004299326634e-01 8.5937394009760504e-01 7.7865961640088921e-01 7.3208660942754666e-01 7.2253425044773589e-01
4.5000000000000001e-01 9.2937211467801173e-01 8.6064084153816722e-01 7.8065367391079099e-01 7.3450024357684796e-01 7.2503394188514370e-01
4.5500000000000002e-01 9.3001418636275712e-01 8.6190774297872930e-01 7.8264773142069299e-01 7.3691387772614947e-01 7.2753363332255150e-01
4.6000000000000002e-01 9.3065625804750240e-01 8.6317464441929137e-01 7.8464178893059477e-01 7.3932751187545076e-01 7.3003332475995930e-01
4.6500000000000002e-01 9.3129832973224780e-01 8.6444154585985356e-01 7.8663584644049678e-01 7.4174114602475227e-01 7.3253301619736710e-01
4.7000000000000003e-01 9.3194040141699308e-01 8.6570844730041563e-01 7.8862990395039856e-01 7.4415478017405357e-01 7.3503270763477491e-01
4.7500000000000003e-01 9.3258247310173847e-01 8.6697534874097781e-01 7.9062396146030056e-01 7.4656841432335508e-01 7.3753239907218271e-01
4.7999999999999998e-01 9.3322454478648376e-01 8.6824225018153989e-01 7.9261801897020245e-01 7.4898204847265637e-01 7.4003209050959040e-01
4.8499999999999999e-01 9.3386661647122915e-01 8.6950915162210196e-01 7.9461207648010435e-01 7.5139568262195766e-01 7.4253178194699820e-01
4.8999999999999999e-01 9.3450868815597454e-01 8.7077605306266415e-01 7.9660613399000624e-01 7.5380931677125906e-01 7.4503147338440601e-01
4.9500000000000000e-01 9.3515075984071983e-01 8.7204295450322622e-01 7.9860019149990813e-01 7.5622295092056047e-01 7.4753116482181370e-01
5.0000000000000000e-01 9.3579283152546522e-01 8.7330985594378840e-01 8.0059424900981002e-01 7.5863658506986187e-01 7.5003085625922150e-01
5.0500000000000000e-01 9.3643490321021050e-01 8.7457675738435048e-01 8.0258830651971191e-01 7.6105021921916327e-01 7.5253054769662930e-01
5.1000000000000001e-01 9.3707697489495589e-01 8.7584365882491255e-01 8.0458236402961381e-01 7.6346385336846467e-01 7.5503023913403711e-01
5.1500000000000001e-01 9.3771904657970129e-01 8.7711056026547474e-01 8.0657642153951570e-01 7.6587748751776608e-01 7.5752993057144491e-01
5.2000000000000002e-01 9.3836111826444657e-01 8.7837746170603681e-01 8.0857047904941759e-01 7.6829112166706737e-01 7.6002962200885271e-01
5.2500000000000002e-01 9.3900318994919196e-01 8.7964436314659888e-01 8.1056453655931948e-01 7.7070475581636877e-01 7.6252931344626051e-01
5.3000000000000003e-01 9.3964526163393725e-01 8.8091126458716107e-01 8.1255859406922148e-01 7.7311838996567017e-01 7.6502900488366832e-01
5.3500000000000003e-01 9.4028733331868264e-01 8.8217816602772314e-01 8.1455265157912327e-01 7.7553202411497157e-01 7.6752869632107612e-01
5.4000000000000004e-01 9.4092940500342803e-01 8.8344506746828533e-01 8.1654670908902527e-01 7.7794565826427298e-01 7.7002838775848381e-01
5.4500000000000004e-01 9.4157147668817331e-01 8.8471196890884740e-01 8.1854076659892716e-01 7.8035929241357427e-01 7.7252807919589161e-01
5.5000000000000004e-01 9.4221354837291871e-01 8.8597887034940959e-01 8.2053482410882905e-01 7.8277292656287567e-01 7.7502777063329942e-01
5.5500000000000005e-01 9.4285562005766399e-01 8.8724577178997166e-01 8.2252888161873094e-01 7.8518656071217707e-01 7.7752746207070722e-01
5.6000000000000005e-01 9.4349769174240938e-01 8.8851267323053373e-01 8.2452293912863284e-01 7.8760019486147848e-01 7.8002715350811502e-01
5.6500000000000006e-01 9.4413976342715467e-01 8.8977957467109592e-01 8.2651699663853473e-01 7.9001382901077988e-01 7.8252684494552271e-01
5.7000000000000006e-01 9.4478183511190006e-01 8.9104647611165799e-01 8.2851105414843662e-01 7.9242746316008117e-01 7.8502653638293052e-01
5.7500000000000007e-01 9.4542390679664545e-01 8.9231337755222007e-01 8.3050511165833851e-01 7.9484109730938268e-01 7.8752622782033832e-01
5.7999999999999996e-01 9.4606597848139073e-01 8.9358027899278225e-01 8.3249916916824040e-01 7.9725473145868397e-01 7.9002591925774612e-01
5.8499999999999996e-01 9.4670805016613613e-01 8.9484718043334432e-01 8.3449322667814230e-01 7.9966836560798527e-01 7.9252561069515393e-01
5.8999999999999997e-01 9.4735012185088141e-01 8.9611408187390640e-01 8.3648728418804419e-01 8.0208199975728678e-01 7.9502530213256173e-01
5.9499999999999997e-01 9.4799219353562680e-01 8.9738098331446858e-01 8.3848134169794608e-01 8.0449563390658807e-01 7.9752499356996942e-01
5.9999999999999998e-01 9.4863426522037220e-01 8.9864788475503066e-01 8.4047539920784797e-01 8.0690926805588947e-01 8.0002468500737722e-01
6.0499999999999998e-01 9.4927633690511748e-01 8.9991478619559273e-01 8.4246945671774998e-01 8.0932290220519087e-01 8.0252437644478503e-01
6.0999999999999999e-01 9.4991840858986287e-01 9.0118168763615492e-01 8.4446351422765176e-01 8.1173653635449228e-01 8.0502406788219283e-01
6.1499999999999999e-01 9.5056048027460815e-01 9.0244858907671699e-01 8.4645757173755376e-01 8.1415017050379368e-01 8.0752375931960063e-01
6.2000000000000000e-01 9.5120255195935355e-01 9.0371549051727917e-01 8.4845162924745565e-01 8.1656380465309497e-01 8.1002345075700832e-01
6.2500000000000000e-01 9.5184462364409894e-01 9.0498239195784125e-01 8.5044568675735754e-01 8.1897743880239637e-01 8.1252314219441613e-01
6.3000000000000000e-01 9.5248669532884422e-01 9.0624929339840343e-01 8.5243974426725944e-01 8.2139107295169778e-01 8.1502283363182393e-01
6.3500000000000001e-01 9.5312876701358962e-01 9.0751619483896551e-01 8.5443380177716133e-01 8.2380470710099918e-01 8.1752252506923173e-01
6.4000000000000001e-01 9.5377083869833490e-01 9.0878309627952758e-01 8.5642785928706322e-01 8.2621834125030058e-01 8.2002221650663953e-01
6.4500000000000002e-01 9.5441291038308029e-01 9.1004999772008976e-01 8.5842191679696511e-01 8.2863197539960187e-01 8.2252190794404734e-01
6.5000000000000002e-01 9.5505498206782569e-01 9.1131689916065184e-01 8.6041597430686700e-01 8.3104560954890339e-01 8.2502159938145514e-01
6.5500000000000003e-01 9.5569705375257097e-01 9.1258380060121391e-01 8.6241003181676890e-01 8.3345924369820468e-01 8.2752129081886294e-01
6.6000000000000003e-01 9.5633912543731636e-01 9.1385070204177610e-01 8.6440408932667079e-01 8.3587287784750608e-01 8.3002098225627063e-01
6.6500000000000004e-01 9.5698119712206164e-01 9.1511760348233817e-01 8.6639814683657268e-01 8.3828651199680748e-01 8.3252067369367844e-01
6.7000000000000004e-01 9.5762326880680704e-01 9.1638450492290036e-01 8.6839220434647468e-01 8.4070014614610888e-01 8.3502036513108624e-01
6.7500000000000004e-01 9.5826534049155243e-01 9.1765140636346243e-01 8.7038626185637646e-01 8.4311378029541029e-01 8.3752005656849404e-01
6.8000000000000005e-01 9.5890741217629771e-01 9.1891830780402461e-01 8.7238031936627847e-01 8.4552741444471158e-01 8.4001974800590185e-01
6.8500000000000005e-01 9.5954948386104311e-01 9.2018520924458669e-01 8.7437437687618036e-01 8.4794104859401298e-01 8.4251943944330965e-01
6.9000000000000006e-01 9.6019155554578839e-01 9.2145211068514876e-01 8.7636843438608225e-01 8.5035468274331438e-01 8.4501913088071734e-01
6.9500000000000006e-01 9.6083362723053378e-01 9.2271901212571095e-01 8.7836249189598414e-01 8.5276831689261579e-01 8.4751882231812514e-01
7.0000000000000007e-01 9.6147569891527906e-01 9.2398591356627302e-01 8.8035654940588604e-01 8.5518195104191719e-01 8.5001851375553295e-01
7.0499999999999996e-01 9.6211777060002446e-01 9.2525281500683509e-01 8.8235060691578793e-01 8.5759558519121848e-01 8.5251820519294075e-01
7.0999999999999996e-01 9.6275984228476985e-01 9.2651971644739728e-01 8.8434466442568982e-01 8.6000921934051988e-01 8.5501789663034855e-01
7.1499999999999997e-01 9.6340191396951513e-01 9.2778661788795935e-01 8.8633872193559171e-01 8.6242285348982128e-01 8.5751758806775624e-01
7.1999999999999997e-01 9.6404398565426053e-01 9.2905351932852143e-01 8.8833277944549360e-01 8.6483648763912258e-01 8.6001727950516405e-01
7.2499999999999998e-01 9.6468605733900581e-01 9.3032042076908361e-01 8.9032683695539550e-01 8.6725012178842398e-01 8.6251697094257185e-01
7.2999999999999998e-01 9.6532812902375120e-01 9.3158732220964569e-01 8.9232089446529739e-01 8.6966375593772538e-01 8.6501666237997965e-01
7.3499999999999999e-01 9.6597020070849660e-01 9.3285422365020787e-01 8.9431495197519928e-01 8.7207739008702678e-01 8.6751635381738745e-01
7.3999999999999999e-01 9.6661227239324188e-01 9.3412112509076994e-01 8.9630900948510117e-01 8.7449102423632818e-01 8.7001604525479515e-01
7.4500000000000000e-01 9.6725434407798727e-01 9.3538802653133202e-01 8.9830306699500306e-01 8.7690465838562959e-01 8.7251573669220295e-01
7.5000000000000000e-01 9.6789641576273255e-01 9.3665492797189420e-01 9.0029712450490496e-01 8.7931829253493099e-01 8.7501542812961075e-01
7.5500000000000000e-01 9.6853848744747795e-01 9.3792182941245628e-01 9.0229118201480696e-01 8.8173192668423228e-01 8.7751511956701855e-01
7.6000000000000001e-01 9.6918055913222334e-01 9.3918873085301846e-01 9.0428523952470885e-01 8.8414556083353368e-01 8.8001481100442636e-01
7.6500000000000001e-01 9.6982263081696862e-01 9.4045563229358053e-01 9.0627929703461074e-01 8.8655919498283509e-01 8.8251450244183416e-01
7.7000000000000002e-01 9.7046470250171402e-01 9.4172253373414261e-01 9.0827335454451263e-01 8.8897282913213649e-01 8.8501419387924196e-01
7.7500000000000002e-01 9.7110677418645930e-01 9.4298943517470479e-01 9.1026741205441453e-01 8.9138646328143789e-01 8.8751388531664976e-01
7.8000000000000003e-01 9.7174884587120469e-01 9.4425633661526687e-01 9.1226146956431642e-01 8.9380009743073918e-01 8.9001357675405746e-01
7.8500000000000003e-01 9.7239091755595009e-01 9.4552323805582894e-01 9.1425552707421831e-01 8.9621373158004058e-01 8.9251326819146526e-01
7.9000000000000004e-01 9.7303298924069537e-01 9.4679013949639113e-01 9.1624958458412020e-01 8.9862736572934199e-01 8.9501295962887306e-01
7.9500000000000004e-01 9.7367506092544076e-01 9.4805704093695320e-01 9.1824364209402209e-01 9.0104099987864339e-01 8.9751265106628086e-01
8.0000000000000004e-01 9.7431713261018604e-01 9.4932394237751538e-01 9.2023769960392399e-01 9.0345463402794479e-01 9.0001234250368867e-01
8.0500000000000005e-01 9.7495920429493144e-01 9.5059084381807746e-01 9.2223175711382588e-01 9.0586826817724619e-01 9.0251203394109647e-01
8.1000000000000005e-01 9.7560127597967683e-01 9.5185774525863964e-01 9.2422581462372788e-01 9.0828190232654760e-01 9.0501172537850416e-01
8.1500000000000006e-01 9.7624334766442211e-01 9.5312464669920172e-01 9.2621987213362977e-01 9.1069553647584889e-01 9.0751141681591196e-01
8.2000000000000006e-01 9.7688541934916751e-01 9.5439154813976379e-01 9.2821392964353167e-01 9.1310917062515029e-01 9.1001110825331977e-01
8.2500000000000007e-01 9.7752749103391279e-01 9.5565844958032597e-01 9.3020798715343356e-01 9.1552280477445169e-01 9.1251079969072757e-01
8.3000000000000007e-01 9.7816956271865818e-01 9.5692535102088805e-01 9.3220204466333545e-01 9.1793643892375310e-01 9.1501049112813537e-01
8.3499999999999996e-01 9.7881163440340346e-01 9.5819225246145012e-01 9.3419610217323723e-01 9.2035007307305439e-01 9.1751018256554306e-01
8.3999999999999997e-01 9.7945370608814886e-01 9.5945915390201231e-01 9.3619015968313923e-01 9.2276370722235579e-01 9.2000987400295087e-01
8.4499999999999997e-01 9.8009577777289425e-01 9.6072605534257438e-01 9.3818421719304113e-01 9.2517734137165719e-01 9.2250956544035867e-01
8.4999999999999998e-01 9.8073784945763953e-01 9.6199295678313645e-01 9.4017827470294302e-01 9.2759097552095859e-01 9.2500925687776647e-01
8.5499999999999998e-01 9.8137992114238493e-01 9.6325985822369864e-01 9.4217233221284491e-01 9.3000460967025989e-01 9.2750894831517428e-01
8.5999999999999999e-01 9.8202199282713021e-01 9.6452675966426071e-01 9.4416638972274680e-01 9.3241824381956129e-01 9.3000863975258197e-01
8.6499999999999999e-01 9.8266406451187560e-01 9.6579366110482290e-01 9.4616044723264869e-01 9.3483187796886269e-01 9.3250833118998977e-01
8.7000000000000000e-01 9.8330613619662099e-01 9.6706056254538497e-01 9.4815450474255059e-01 9.3724551211816409e-01 9.3500802262739757e-01
8.7500000000000000e-01 9.8394820788136628e-01 9.6832746398594705e-01 9.5014856225245248e-01 9.3965914626746549e-01 9.3750771406480538e-01
8.8000000000000000e-01 9.8459027956611167e-01 9.6959436542650923e-01 9.5214261976235437e-01 9.4207278041676690e-01 9.4000740550221318e-01
8.8500000000000001e-01 9.8523235125085695e-01 9.7086126686707130e-01 9.5413667727225626e-01 9.4448641456606819e-01 9.4250709693962098e-01
8.9000000000000001e-01 9.8587442293560235e-01 9.7212816830763349e-01 9.5613073478215815e-01 9.4690004871536959e-01 9.4500678837702878e-01
8.9500000000000002e-01 9.8651649462034774e-01 9.7339506974819556e-01 9.5812479229206016e-01 9.4931368286467099e-01 9.4750647981443659e-01
9.0000000000000002e-01 9.8715856630509302e-01 9.7466197118875764e-01 9.6011884980196205e-01 9.5172731701397240e-01 9.5000617125184428e-01
9.0500000000000003e-01 9.8780063798983841e-01 9.7592887262931982e-01 9.6211290731186394e-01 9.5414095116327380e-01 9.5250586268925208e-01
9.1000000000000003e-01 9.8844270967458370e-01 9.7719577406988190e-01 9.6410696482176583e-01 9.5655458531257520e-01 9.5500555412665988e-01
9.1500000000000004e-01 9.8908478135932909e-01 9.7846267551044408e-01 9.6610102233166772e-01 9.5896821946187649e-01 9.5750524556406769e-01
9.2000000000000004e-01 9.8972685304407448e-01 9.7972957695100615e-01 9.6809507984156962e-01 9.6138185361117789e-01 9.6000493700147549e-01
9.2500000000000004e-01 9.9036892472881977e-01 9.8099647839156823e-01 9.7008913735147151e-01 9.6379548776047930e-01 9.6250462843888329e-01
9.3000000000000005e-01 9.9101099641356516e-01 9.8226337983213041e-01 9.7208319486137340e-01 9.6620912190978070e-01 9.6500431987629098e-01
9.3500000000000005e-01 9.9165306809831044e-01 9.8353028127269249e-01 9.7407725237127529e-01 9.6862275605908210e-01 9.6750401131369879e-01
9.4000000000000006e-01 9.9229513978305584e-01 9.8479718271325467e-01 9.7607130988117718e-01 9.7103639020838350e-01 9.7000370275110659e-01
9.4500000000000006e-01 9.9293721146780123e-01 9.8606408415381674e-01 9.7806536739107908e-01 9.7345002435768480e-01 9.7250339418851439e-01
9.5000000000000007e-01 9.9357928315254651e-01 9.8733098559437882e-01 9.8005942490098108e-01 9.7586365850698620e-01 9.7500308562592219e-01
9.5500000000000007e-01 9.9422135483729190e-01 9.8859788703494100e-01 9.8205348241088297e-01 9.7827729265628760e-01 9.7750277706333000e-01
9.5999999999999996e-01 9.9486342652203719e-01 9.8986478847550308e-01 9.8404753992078475e-01 9.8069092680558889e-01 9.8000246850073769e-01
9.6499999999999997e-01 9.9550549820678258e-01 9.9113168991606515e-01 9.8604159743068664e-01 9.8310456095489029e-01 9.8250215993814549e-01
9.6999999999999997e-01 9.9614756989152786e-01 9.9239859135662734e-01 9.8803565494058854e-01 9.8551819510419170e-01 9.8500185137555329e-01
9.7499999999999998e-01 9.9678964157627326e-01 9.9366549279718941e-01 9.9002971245049054e-01 9.8793182925349310e-01 9.8750154281296110e-01
9.7999999999999998e-01 9.9743171326101865e-01 9.9493239423775148e-01 9.9202376996039243e-01 9.9034546340279450e-01 9.9000123425036890e-01
9.8499999999999999e-01 9.9807378494576393e-01 9.9619929567831367e-01 9.9401782747029432e-01 9.9275909755209590e-01 9.9250092568777659e-01
9.8999999999999999e-01 9.9871585663050932e-01 9.9746619711887574e-01 9.9601188498019622e-01 9.9517273170139720e-01 9.9500061712518439e-01
9.9500000000000000e-01 9.9935792831525461e-01 9.9873309855943793e-01 9.9800594249009811e-01 9.9758636585069860e-01 9.9750030856259220e-01
1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00


==> figures/stochastic_rates.dat <==
k const1 const16 const256 rm
1 6.6123595024586490e-01 6.6073852887287654e-01 6.6066148330360908e-01 6.6039710428938780e-01
2 6.5903233060488975e-01 6.5850839944520523e-01 6.5848163048233643e-01 6.5818828875819413e-01
3 6.5758380219301849e-01 6.5632732788244996e-01 6.5633395804127603e-01 6.5590984313188772e-01
4 6.5513928731913373e-01 6.5420379674256079e-01 6.5419799554348290e-01 6.5360956992625474e-01
5 6.5304940570309622e-01 6.5198864958672587e-01 6.5203887656817783e-01 6.5151867400876351e-01
6 6.5082982198990280e-01 6.4986748204335343e-01 6.4987289995813602e-01 6.4898669422876276e-01
7 6.4921432588761296e-01 6.4771768146719044e-01 6.4771373113178199e-01 6.4722854035546595e-01
8 6.4645866994495416e-01 6.4558594019648674e-01 6.4557966156509483e-01 6.4567839582040876e-01
9 6.4444332110871594e-01 6.4344413182950155e-01 6.4343232418815177e-01 6.4381667114794139e-01
10 6.4212648698036900e-01 6.4113176443128939e-01 6.4130473301283974e-01 6.4169931487990528e-01
11 6.4034969167981626e-01 6.3903616183552192e-01 6.3915716803047706e-01 6.3966594801081034e-01
12 6.3792498770411543e-01 6.3692715106463704e-01 6.3701257228081543e-01 6.3775214967570015e-01
13 6.3555673340247110e-01 6.3473062968029570e-01 6.3488915330184137e-01 6.3553078093953086e-01
14 6.3393761682804295e-01 6.3258673512141450e-01 6.3277595497845196e-01 6.3323494681647385e-01
15 6.3171422176178549e-01 6.3046045715905730e-01 6.3060847890186189e-01 6.3117384756868877e-01
16 6.3015125123013849e-01 6.2835560865453777e-01 6.2846499313261284e-01 6.2932170603460991e-01
17 6.2783729325518589e-01 6.2624879534211964e-01 6.2637898225888866e-01 6.2709342554929981e-01
18 6.2532763123554480e-01 6.2419285093406196e-01 6.2425959130196351e-01 6.2491185139705474e-01
19 6.2342170727046120e-01 6.2208391536703911e-01 6.2217463815234508e-01 6.2290605627839180e-01
20 6.2148151368026872e-01 6.2009793157040494e-01 6.2011713463153673e-01 6.2089470992385765e-01
21 6.1918649958957050e-01 6.1791528067089985e-01 6.1807015227579842e-01 6.1874119623332979e-01
22 6.1723662564427861e-01 6.1586004321903731e-01 6.1598797899713797e-01 6.1675981927225054e-01
23 6.1476082706360979e-01 6.1380062051211437e-01 6.1392355219655992e-01 6.1445627455758312e-01
24 6.1244719980563211e-01 6.1173018823169112e-01 6.1188939766778216e-01 6.1260481863769367e-01
25 6.1032172210513702e-01 6.0961823268820470e-01 6.0983018812299805e-01 6.1041108827682278e-01
26 6.0793083445216967e-01 6.0748157127551627e-01 6.0777055441838324e-01 6.0820122808661292e-01
27 6.0540212650552816e-01 6.0535236746797838e-01 6.0576862085622729e-01 6.0687353747983663e-01
28 6.0344259165931280e-01 6.0325612275218099e-01 6.0371195987087578e-01 6.0493331466381162e-01
29 6.0167434406907083e-01 6.0113068990254204e-01 6.0170382911881903e-01 6.0304666116309791e-01
30 5.9921930836905868e-01 5.9915237644639763e-01 5.9967442444539409e-01 6.0128960027035316e-01
31 5.9715259973412294e-01 5.9704057534124622e-01 5.9764693672452385e-01 5.9928606224560321e-01
32 5.9542238770878608e-01 5.9505060206955562e-01 5.9560598574757329e-01 5.9708893781148675e-01
33 5.9340942811374486e-01 5.9297826973779244e-01 5.9359502114338203e-01 5.9560611540746067e-01
34 5.9157749630150336e-01 5.9091022405342564e-01 5.9155705480389853e-01 5.9336900215932309e-01
35 5.8933372815297647e-01 5.8903288943838528e-01 5.8956300287293883e-01 5.9122642050891727e-01
36 5.8755350458993727e-01 5.8691542536412833e-01 5.8754937006766295e-01 5.8969994952675397e-01
37 5.8527528055837308e-01 5.8505992218392555e-01 5.8555954698752832e-01 5.8762312575354148e-01
38 5.8346495428826040e-01 5.8300775585891085e-01 5.8355617492959766e-01 5.8559481334799657e-01
39 5.8117043027373161e-01 5.8110422827890440e-01 5.8156330193365902e-01 5.8313800735822074e-01
40 5.7878451207239645e-01 5.7920372274490262e-01 5.7956578954302329e-01 5.8095109473007578e-01
41 5.7691924354622770e-01 5.7717157579620870e-01 5.7759228700006959e-01 5.7883343041698787e-01
42 5.7448442492717811e-01 5.7521711162628120e-01 5.7562865132539254e-01 5.7641096981462192e-01
43 5.7262366552794908e-01 5.7330258902314202e-01 5.7365023003459248e-01 5.7443203494062922e-01
44 5.7070971050927777e-01 5.7127151354212147e-01 5.7168173999184169e-01 5.7276547979443071e-01
45 5.6884625082037465e-01 5.6922738176051446e-01 5.6970228849983551e-01 5.7113436152698938e-01
46 5.6708858255510941e-01 5.6723211864471590e-01 5.6775889027284554e-01 5.6916363988881646e-01
47 5.6515976402067214e-01 5.6531693573414299e-01 5.6578169656105914e-01 5.6676692274954543e-01
48 5.6344923658316270e-01 5.6326145903151970e-01 5.6381618682624390e-01 5.6485888794798034e-01
49 5.6135258353767681e-01 5.6126027765993358e-01 5.6185670942728616e-01 5.6274247648844766e-01
50 5.5891808559117606e-01 5.5929354511391571e-01 5.5993262878788430e-01 5.6065077549830333e-01
51 5.5729628875411896e-01 5.5732922615468961e-01 5.5803090273437372e-01 5.5892756511480579e-01
52 5.5539960681944744e-01 5.5542061672897791e-01 5.5611409540864443e-01 5.5727138564365475e-01
53 5.5349282632405172e-01 5.5354018464765342e-01 5.5417950839961938e-01 5.5537387126992277e-01
54 5.5106688512423319e-01 5.5164106829227200e-01 5.5230807236351898e-01 5.5351715434648774e-01
55 5.4904669816733065e-01 5.4966631913037778e-01 5.5040238238761519e-01 5.5170476946651603e-01
56 5.4669635868752242e-01 5.4780552350962175e-01 5.4849835846249562e-01 5.4998037056038940e-01
57 5.4519494459573947e-01 5.4598121227260943e-01 5.4658013548578399e-01 5.4792338999633683e-01
58 5.4356422083156053e-01 5.4408233418207019e-01 5.4466679681139785e-01 5.4598720276818158e-01
59 5.4202347747678326e-01 5.4218858338829623e-01 5.4276736617193633e-01 5.4446730255650500e-01
60 5.4086174342090065e-01 5.4025734633176736e-01 5.4087551305163772e-01 5.4223266580041052e-01
61 5.3881469304895824e-01 5.3837912003234201e-01 5.3900268611473368e-01 5.4017465738198422e-01
62 5.3666027619179280e-01 5.3652922074558695e-01 5.3710491727128140e-01 5.3846698085635980e-01
63 5.3504210475894576e-01 5.3471148291840498e-01 5.3521344622502964e-01 5.3666661766500190e-01
64 5.3313106437325575e-01 5.3282954986004638e-01 5.3332009454431595e-01 5.3482210192373869e-01
65 5.3118088895040116e-01 5.3105371283453096e-01 5.3145636549434072e-01 5.3310264515123762e-01
66 5.2971828108203600e-01 5.2933364301025498e-01 5.2960026386864001e-01 5.3142918332242139e-01
67 5.2822383063045486e-01 5.2756229447355041e-01 5.2778140325197098e-01 5.2915889069117672e-01
68 5.2711070349707423e-01 5.2570034653551256e-01 5.2590954804907153e-01 5.2719797428607673e-01
69 5.2536639402299312e-01 5.2384087533242785e-01 5.2408041257601845e-01 5.2562585991147293e-01
70 5.2401997980152215e-01 5.2196559045776969e-01 5.2223639987224135e-01 5.2384745351964801e-01
71 5.2244199193302687e-01 5.2007055254043477e-01 5.2041296255238989e-01 5.2195501693108581e-01
72 5.2053061336224793e-01 5.1818173861615957e-01 5.1861107394804729e-01 5.2016444184696253e-01
73 5.1915536600344514e-01 5.1626063916471898e-01 5.1676074547337825e-01 5.1792416726046886e-01
74 5.1692558697308222e-01 5.1447664714824537e-01 5.1491853797710530e-01 5.1645464882617942e-01
75 5.1500468181311054e-01 5.1255353031745554e-01 5.1310057618716365e-01 5.1563403653496964e-01
76 5.1374336833629897e-01 5.1060802375590320e-01 5.1130544595041516e-01 5.1372982010297652e-01
77 5.1185771413841452e-01 5.0871019136637485e-01 5.0950413855103038e-01 5.1218997579817993e-01
78 5.1027751100006269e-01 5.0700285529576550e-01 5.0770259942192886e-01 5.1086743620264663e-01
79 5.0902438278847439e-01 5.0519794966688703e-01 5.0591435849367439e-01 5.0882095643574743e-01
80 5.0740344580633867e-01 5.0342181216484749e-01 5.0414138049995527e-01 5.0721591562131230e-01
81 5.0536827697927622e-01 5.0166548789971288e-01 5.0237939467737158e-01 5.0584126297121534e-01
82 5.0340640902520462e-01 5.0003009992213565e-01 5.0058984558772279e-01 5.0397244712731004e-01
83 5.0158638203312544e-01 4.9822052774356285e-01 4.9881270592290050e-01 5.0180008941170728e-01
84 5.0019641812515070e-01 4.9629582557421548e-01 4.9707102297273564e-01 4.9991376373127472e-01
85 4.9819230222196598e-01 4.9459698238297911e-01 4.9527758252517606e-01 4.9860603116368385e-01
86 4.9579824153692142e-01 4.9291321537984278e-01 4.9352063315377248e-01 4.9679155312254319e-01
87 4.9419741791260718e-01 4.9114192702410719e-01 4.9171399500817958e-01 4.9530740782791693e-01
88 4.9233850060138629e-01 4.8936976550639810e-01 4.8996906102339011e-01 4.9343924869602485e-01
89 4.8971533532360523e-01 4.8757567259598866e-01 4.8822249883974689e-01 4.9172705325917121e-01
90 4.8799923088378283e-01 4.8585527729787081e-01 4.8645587727817929e-01 4.8911741211015514e-01
91 4.8686298239108605e-01 4.8404511333467259e-01 4.8473502213766839e-01 4.8680665610675966e-01
92 4.8506075257731207e-01 4.8240338156132845e-01 4.8299595230291836e-01 4.8530441395147106e-01
93 4.8334097844315982e-01 4.8073211318529141e-01 4.8129744369080862e-01 4.8368977097803356e-01
94 4.8129967570105836e-01 4.7898724417062688e-01 4.7955878069235236e-01 4.8174372973170576e-01
95 4.7982313641825658e-01 4.7725768409766267e-01 4.7779972066095711e-01 4.8081262694067473e-01
96 4.7797465289085772e-01 4.7548111320964281e-01 4.7608051794722328e-01 4.7951126919989973e-01
97 4.7617470958517871e-01 4.7382238473351823e-01 4.7438496053001977e-01 4.7859146424137278e-01
98 4.7534746392512905e-01 4.7210632762109772e-01 4.7266809127640774e-01 4.7661083171878826e-01
99 4.7406421803919052e-01 4.7059480644502927e-01 4.7099066054765781e-01 4.7512301838642657e-01
100 4.7235420617451473e-01 4.6896184682571473e-01 4.6929554216165836e-01 4.7436179549627810e-01
101 4.7038588565778794e-01 4.6748055537427857e-01 4.6761601172872658e-01 4.7245483971958502e-01
102 4.6970400373361942e-01 4.6588512305612828e-01 4.6591170213230026e-01 4.7072719079512115e-01
103 4.6864875844619180e-01 4.6412876343971587e-01 4.6422014654197219e-01 4.6976446319744669e-01
104 4.6727086033355336e-01 4.6243163649210373e-01 4.6253467633246448e-01 4.6788074443768779e-01
105 4.6526769290809855e-01 4.6074591318686442e-01 4.6086545570836157e-01 4.6590329053415780e-01
106 4.6296982822111710e-01 4.5915912887320243e-01 4.5918874525779552e-01 4.6498451435166521e-01
107 4.6095850434673424e-01 4.5737892472721409e-01 4.5750489079059198e-01 4.6367531606723222e-01
108 4.5942228985879674e-01 4.5583234520725924e-01 4.5585054557264304e-01 4.6163815201593039e-01
109 4.5783014421917945e-01 4.5406992698793192e-01 4.5418098753993752e-01 4.5989106373905875e-01
110 4.5624744084865143e-01 4.5236777586871968e-01 4.5249739256763677e-01 4.5827779690341608e-01
111 4.5472625860386573e-01 4.5065069150806569e-01 4.5083038143832255e-01 4.5639519957992281e-01
112 4.5267369182878336e-01 4.4885605629820469e-01 4.4915985297144501e-01 4.5489370542609009e-01
113 4.5163818452177396e-01 4.4725095661065051e-01 4.4752584916276117e-01 4.5321585142734888e-01
114 4.5023870945767419e-01 4.4559334095995484e-01 4.4589114925596973e-01 4.5156307261448314e-01
115 4.4848149185882291e-01 4.4415686418461264e-01 4.4424241486254201e-01 4.5049679222294703e-01
116 4.4672109603318977e-01 4.4255293734928081e-01 4.4258736308530511e-01 4.4907699054504580e-01
117 4.4507404009677631e-01 4.4110876336147165e-01 4.4095402685096241e-01 4.4780532852731891e-01
118 4.4362778921866119e-01 4.3952814929979267e-01 4.3935410592118240e-01 4.4591905230079365e-01
119 4.4225084099405143e-01 4.3781555698805141e-01 4.3773190180226851e-01 4.4441819593362963e-01
120 4.4119095926693241e-01 4.3616555664198642e-01 4.3612417567295991e-01 4.4277975291586269e-01
121 4.3972106182055204e-01 4.3473804900583379e-01 4.3449378414650630e-01 4.4122843331028327e-01
122 4.3852189899619443e-01 4.3308204358995506e-01 4.3287868816593589e-01 4.4017654091708736e-01
123 4.3663642126867752e-01 4.3154664642205331e-01 4.3128876703753871e-01 4.3891368403605369e-01
124 4.3517938353067465e-01 4.2982279200630036e-01 4.2967922471087361e-01 4.3724736971027400e-01
125 4.3386328756086356e-01 4.2814110361895008e-01 4.2804866557034171e-01 4.3551732481920913e-01
126 4.3247862292132400e-01 4.2658365388149500e-01 4.2642030119457519e-01 4.3445076253731696e-01
127 4.3017961497120794e-01 4.2509085020110349e-01 4.2483601938283388e-01 4.3324766875051568e-01
128 4.2825458889284806e-01 4.2348843950625348e-01 4.2324768466863327e-01 4.3195741590448999e-01
129 4.2679833751352059e-01 4.2193895578201823e-01 4.2163273725356887e-01 4.3029958463585616e-01
130 4.2530339764375336e-01 4.2034427793558971e-01 4.2005784749311825e-01 4.2837212623989751e-01
131 4.2366247675615909e-01 4.1859320570629432e-01 4.1846939701688646e-01 4.2651695537840451e-01
132 4.2159257259077210e-01 4.1689434663045399e-01 4.1691711968183465e-01 4.2548893142082944e-01
133 4.1986190372120702e-01 4.1531972270248341e-01 4.1534124081017376e-01 4.2385510898251810e-01
134 4.1889110354116099e-01 4.1374679064097730e-01 4.1381200838331900e-01 4.2236187513763412e-01
135 4.1783247171212101e-01 4.1215635571986042e-01 4.1226486456207234e-01 4.2047881710981161e-01
136 4.1657581656274068e-01 4.1059045773655101e-01 4.1074295552779705e-01 4.1876412720781364e-01
137 4.1563120177054569e-01 4.0911693497236745e-01 4.0920416257666203e-01 4.1785442523243932e-01
138 4.1395766361283104e-01 4.0755711098385128e-01 4.0763733346817776e-01 4.1641247065487075e-01
139 4.1260241456988356e-01 4.0592680553877813e-01 4.0609994782305958e-01 4.1473956223390351e-01
140 4.1216467121849787e-01 4.0427275413618380e-01 4.0454320839368652e-01 4.1335028264573281e-01
141 4.1112213772585882e-01 4.0283147142774345e-01 4.0302897273972937e-01 4.1170340374746472e-01
142 4.0914985952274230e-01 4.0136624445841751e-01 4.0146656186587804e-01 4.0994111871893335e-01
143 4.0739833547745574e-01 3.9990597350945079e-01 3.9994215909971476e-01 4.0895548480042598e-01
144 4.0570499820904271e-01 3.9839800814771575e-01 3.9841756953975482e-01 4.0768889795462238e-01
145 4.0492789831638920e-01 3.9708790727344856e-01 3.9692263441811693e-01 4.0582211623744235e-01
146 4.0310777822039356e-01 3.9575385341044833e-01 3.9554313784889683e-01 4.0439322482199214e-01
147 4.0235324639001513e-01 3.9459913573799543e-01 3.9429906826139116e-01 4.0268566054040289e-01
148 4.0044067612072254e-01 3.9356430352172389e-01 3.9313016921314969e-01 4.0145402658725116e-01
149 3.9876389388155253e-01 3.9226812458419613e-01 3.9199365838066302e-01 4.0049438929183445e-01
150 3.9742215636636813e-01 3.9130913801579403e-01 3.9089039425185079e-01 3.9936151476307546e-01
151 3.9600843041557743e-01 3.9021783700523560e-01 3.8978255399755557e-01 3.9850771507166571e-01
152 3.9476482006573621e-01 3.8915727987122528e-01 3.8872334210071968e-01 3.9698015505876005e-01
153 3.9350355999909081e-01 3.8802666381719197e-01 3.8769605327834489e-01 3.9572874169722849e-01
154 3.9282937890938818e-01 3.8690744724554604e-01 3.8665080473739832e-01 3.9395360580093319e-01
155 3.9167910218669666e-01 3.8575173939244523e-01 3.8564265036375611e-01 3.9179853819218713e-01
156 3.8997659619504765e-01 3.8477288239208451e-01 3.8463702711402648e-01 3.9071945516540574e-01
157 3.8799739879443729e-01 3.8380419262291665e-01 3.8364736893496920e-01 3.8931118125289887e-01
158 3.8657791178696210e-01 3.8287746090398700e-01 3.8268063557039922e-01 3.8775150294268346e-01
159 3.8521749828741325e-01 3.8195975117180025e-01 3.8169956619462353e-01 3.8644589471878554e-01
160 3.8401412525498002e-01 3.8102668208608170e-01 3.8073985871225691e-01 3.8522534711939505e-01
161 3.8286596219906210e-01 3.7993158645932879e-01 3.7980191839408528e-01 3.8381383444437822e-01
162 3.8151392699427744e-01 3.7913594317298926e-01 3.7884586103880169e-01 3.8232928732419613e-01
163 3.8063596379738862e-01 3.7829276420562896e-01 3.7793454578957342e-01 3.8115787762319897e-01
164 3.7976703413554669e-01 3.7726565190695183e-01 3.7698955963829983e-01 3.8128802483064561e-01
165 3.7869336953068078e-01 3.7640368377930800e-01 3.7610869717953965e-01 3.7967632820333030e-01
166 3.7771947807671880e-01 3.7560777887347041e-01 3.7518823257648348e-01 3.7853057245861443e-01
167 3.7654283821148493e-01 3.7483622935651295e-01 3.7429431813929415e-01 3.7749836629118771e-01
168 3.7540024874011135e-01 3.7395583392717358e-01 3.7338001417078803e-01 3.7651698557531421e-01
169 3.7492969090333583e-01 3.7301144971671718e-01 3.7252619367427176e-01 3.7592432673283105e-01
170 3.7439849332109532e-01 3.7202094109145800e-01 3.7168525004110664e-01 3.7543483172097647e-01
171 3.7274358202588842e-01 3.7113083348011477e-01 3.7084955531726382e-01 3.7399724357676278e-01
172 3.7250222820762624e-01 3.7019601955658687e-01 3.6999816705650024e-01 3.7275846257992884e-01
173 3.7134516258872419e-01 3.6941833530250645e-01 3.6916888299289319e-01 3.7230723612391370e-01
174 3.7027924192718464e-01 3.6850751834253215e-01 3.6834153715377183e-01 3.7177330546871712e-01
175 3.6941031829753856e-01 3.6763804639631315e-01 3.6748258918208798e-01 3.7084982080115747e-01
176 3.6790090714287715e-01 3.6676062933707587e-01 3.6665046031775139e-01 3.6981705132880405e-01
177 3.6636712660376225e-01 3.6592226315230836e-01 3.6583239278196711e-01 3.6853718254488310e-01
178 3.6560503498813557e-01 3.6506339233424212e-01 3.6501191936525745e-01 3.6733884711365572e-01
179 3.6449821213526523e-01 3.6416113996504484e-01 3.6419072668359076e-01 3.6660164482738000e-01
180 3.6389661846737598e-01 3.6341038419566463e-01 3.6335878491707219e-01 3.6574423793663879e-01
181 3.6265404190834527e-01 3.6270856989801448e-01 3.6257486670659422e-01 3.6505550278504895e-01
183 3.6161687392125397e-01 3.6104011457411278e-01 3.6097200682548802e-01 3.6326860030844998e-01
184 3.6090919683906286e-01 3.6036603529712707e-01 3.6019515038971428e-01 3.6269551856205451e-01
185 3.5985025601423581e-01 3.5953161461809002e-01 3.5945300563508109e-01 3.6252642397386026e-01
186 3.5826316535026159e-01 3.5871866815341724e-01 3.5863749585173033e-01 3.6198775262218652e-01
187 3.5744525481825529e-01 3.5788080409349210e-01 3.5790100945638315e-01 3.6103782594081735e-01
188 3.5690184609592290e-01 3.5705948625475936e-01 3.5714414659032978e-01 3.6036959421922321e-01
189 3.5640956474697505e-01 3.5624978863514467e-01 3.5637164408532274e-01 3.6000474897466961e-01
190 3.5631030647908102e-01 3.5546223399686516e-01 3.5560479693922875e-01 3.5872342904045451e-01
192 3.5517623481821481e-01 3.5406703492436231e-01 3.5406265379227875e-01 3.5704510332800432e-01
193 3.5427057235152559e-01 3.5338369409697068e-01 3.5335227558829196e-01 3.5628893548907259e-01
194 3.5386940788190691e-01 3.5240682902283871e-01 3.5263136342951951e-01 3.5605002158509369e-01
195 3.5349493741288429e-01 3.5151286227062928e-01 3.5188781717993867e-01 3.5531716762046595e-01
196 3.5278305003249222e-01 3.5075712990124563e-01 3.5114522697880191e-01 3.5435306339790928e-01
198 3.5103769745646030e-01 3.4940461595857719e-01 3.4971216659493853e-01 3.5306257036461508e-01
199 3.5050841775301544e-01 3.4864563485819355e-01 3.4903323869134695e-01 3.5228319335264846e-01
200 3.4944408804791482e-01 3.4792438812207238e-01 3.4831292188469809e-01 3.5116775416946588e-01
201 3.4854865915363153e-01 3.4708665048425136e-01 3.4763794017409366e-01 3.5016073627679845e-01
202 3.4768251865958910e-01 3.4631723506699319e-01 3.4693526604379021e-01 3.4908323681698472e-01
204 3.4589133227645397e-01 3.4496032983137848e-01 3.4551690463731455e-01 3.4706869748501656e-01
205 3.4507838964082305e-01 3.4436622281437657e-01 3.4482033077806329e-01 3.4594472334877313e-01
206 3.4332371010535712e-01 3.4348339040208598e-01 3.4418243698414264e-01 3.4468678342619985e-01
207 3.4277933444183473e-01 3.4267529086758086e-01 3.4355537766476585e-01 3.4357256702141203e-01
209 3.4043614414317946e-01 3.4110776600941128e-01 3.4217337004671999e-01 3.4251531558380655e-01
210 3.4023403418473797e-01 3.4055671608529703e-01 3.4151650204867823e-01 3.4195120630734066e-01
211 3.3906094723982350e-01 3.3992465179234288e-01 3.4083519896600856e-01 3.4058619648005639e-01
212 3.3807160240063794e-01 3.3944196714788455e-01 3.4015432101303955e-01 3.3935916019394341e-01
214 3.3753599214006591e-01 3.3818078565705822e-01 3.3885331560202470e-01 3.3761879566897746e-01
215 3.3699875738860685e-01 3.3758928284697787e-01 3.3821014379939052e-01 3.3720079728005570e-01
216 3.3629772948098191e-01 3.3684542978468013e-01 3.3754837485375722e-01 3.3663044055519098e-01
218 3.3582431866737417e-01 3.3553808663609874e-01 3.3626325237080401e-01 3.3571970476598545e-01
219 3.3456961724332546e-01 3.3492929327465304e-01 3.3562400833007400e-01 3.3532886766759851e-01
220 3.3361318942049878e-01 3.3432031164371934e-01 3.3499308044444465e-01 3.3443914351650395e-01
222 3.3199396038928963e-01 3.3296392075119507e-01 3.3374810549231171e-01 3.3284042901486677e-01
223 3.3157420646284674e-01 3.3224173068916851e-01 3.3309916426347674e-01 3.3260476441116649e-01
224 3.2999693910574068e-01 3.3175084888616080e-01 3.3243715864995249e-01 3.3152125822946699e-01
226 3.2824454151390736e-01 3.3052957379109549e-01 3.3115937015415009e-01 3.3054209888330821e-01
227 3.2795825051759586e-01 3.2982421200121437e-01 3.3054499099619861e-01 3.2980545039035114e-01
228 3.2783836042807935e-01 3.2917604864910188e-01 3.2993486798393512e-01 3.2937940294674184e-01
230 3.2613555537622818e-01 3.2810456069112115e-01 3.2871563607285159e-01 3.2829793062262103e-01
231 3.2608292691201024e-01 3.2739370992562877e-01 3.2808084024881279e-01 3.2782985591507174e-01
233 3.2470136949689998e-01 3.2617531357598584e-01 3.2686019957824730e-01 3.2555575748407717e-01
234 3.2364971703713608e-01 3.2562810708920775e-01 3.2626369294627999e-01 3.2459993783329910e-01
235 3.2327753397964842e-01 3.2502747076834426e-01 3.2563897976187295e-01 3.2389829881005394e-01
237 3.2207491817730272e-01 3.2379066806659806e-01 3.2441897019605670e-01 3.2204354566889704e-01
238 3.2204350720448804e-01 3.2315688117862995e-01 3.2383069805520392e-01 3.2139079815719196e-01
240 3.2191628400027883e-01 3.2211596465235548e-01 3.2265012198092935e-01 3.2093805502233985e-01
241 3.2099516522967886e-01 3.2157203876318952e-01 3.2204189808624883e-01 3.1988159083907430e-01
243 3.2034681299087109e-01 3.2030309528566603e-01 3.2086286973083233e-01 3.1948461374412918e-01
244 3.1940425970388375e-01 3.1980763612134366e-01 3.2026614657885122e-01 3.1930677809990859e-01
246 3.1796321220532275e-01 3.1852987976686553e-01 3.1913795603263140e-01 3.1798655911340834e-01
247 3.1699745256291889e-01 3.1787429438599668e-01 3.1855708133943827e-01 3.1702576034687768e-01
249 3.1591820875843335e-01 3.1691901836832015e-01 3.1737702552748737e-01 3.1541796482531081e-01
250 3.1478563302134788e-01 3.1633664552683649e-01 3.1681090848096150e-01 3.1529842488550042e-01
252 3.1360139315466573e-01 3.1515678336432240e-01 3.1569013660739098e-01 3.1437870198318374e-01
253 3.1376204425057153e-01 3.1458684095944223e-01 3.1510818387370942e-01 3.1425719308921407e-01
255 3.1275962667905099e-01 3.1342529708346956e-01 3.1398120171360688e-01 3.1274559803113355e-01
256 3.1289594203052185e-01 3.1288053246030101e-01 3.1341700714014442e-01 3.1265335138338468e-01
258 3.1287217031865400e-01 3.1185276813324270e-01 3.1235608476538057e-01 3.1159165691297108e-01
259 3.1188420953389451e-01 3.1159046346707742e-01 3.1180781433329108e-01 3.1111545862857948e-01
261 3.1088448106461986e-01 3.1025146927641012e-01 3.1073646869220695e-01 3.0992349261148211e-01
262 3.1026512873315282e-01 3.0971437033678773e-01 3.1020430481375916e-01 3.0945216648546758e-01
264 3.0846340899210145e-01 3.0850079136927244e-01 3.0910538854463743e-01 3.0809360844491440e-01
266 3.0728968696281200e-01 3.0742391579956407e-01 3.0797214440439591e-01 3.0647102583109176e-01
267 3.0650372751376831e-01 3.0708889798640993e-01 3.0742397888201178e-01 3.0626992218488991e-01
269 3.0562438183616969e-01 3.0606825097866608e-01 3.0634464061597466e-01 3.0594372411659498e-01
270 3.0506942910432167e-01 3.0559557210498678e-01 3.0582971323902852e-01 3.0556608523687168e-01
272 3.0380999562235622e-01 3.0467473759053132e-01 3.0482192966344035e-01 3.0409063993805152e-01
274 3.0280807696607037e-01 3.0362399527304407e-01 3.0379685114798838e-01 3.0273060596365264e-01
275 3.0251401040002401e-01 3.0302178785895229e-01 3.0328272192242622e-01 3.0163946916140838e-01
277 3.0093345196662513e-01 3.0188234603375985e-01 3.0228992087049089e-01 3.0125825953481788e-01
279 2.9949730372195227e-01 3.0088526068390042e-01 3.0123183365758144e-01 3.0046489639480289e-01
280 2.9885152858921527e-01 3.0026609055469800e-01 3.0072391057727621e-01 2.9984985584984014e-01
282 2.9775591362725484e-01 2.9930842042145245e-01 2.9975015750969691e-01 2.9937103350863803e-01
284 2.9731064806820462e-01 2.9839583379601875e-01 2.9874455505142317e-01 2.9849496106287310e-01
286 2.9709838345287043e-01 2.9735150757820950e-01 2.9774212071385708e-01 2.9689936335268097e-01
287 2.9647928374986032e-01 2.9691393929931664e-01 2.9725946516536927e-01 2.9655112474254852e-01
289 2.9530427887070965e-01 2.9589937870514826e-01 2.9632425961311604e-01 2.9609421091250743e-01
291 2.9410488061981843e-01 2.9497619988874846e-01 2.9533485622323363e-01 2.9457927469916267e-01
293 2.9353099020686080e-01 2.9394863399369153e-01 2.9438763807504631e-01 2.9408548320132255e-01
294 2.9288696509968115e-01 2.9344245282117187e-01 2.9393482694797135e-01 2.9332640224345485e-01
296 2.9144956606149131e-01 2.9247577882063869e-01 2.9300264061130976e-01 2.9228187936513172e-01
298 2.9003580222301417e-01 2.9138087771543286e-01 2.9204286616274566e-01 2.9073894794277022e-01
300 2.8918735856274280e-01 2.9036180550155077e-01 2.9109222837233972e-01 2.9036008119358514e-01
302 2.8863508591879550e-01 2.8958832432233061e-01 2.9018761440300855e-01 2.8953983787308513e-01
303 2.8769118158919627e-01 2.8915305596409357e-01 2.8973769143228745e-01 2.8877265258480289e-01
305 2.8643609235516465e-01 2.8808827048680419e-01 2.8881212807562329e-01 2.8836818911845097e-01
307 2.8519445511162222e-01 2.8717262740940552e-01 2.8789486738140635e-01 2.8741621562897623e-01
309 2.8457159091316653e-01 2.8621020770299588e-01 2.8696539662049780e-01 2.8651390231572138e-01
311 2.8331077968081275e-01 2.8529012292680511e-01 2.8603997773464140e-01 2.8581148201819051e-01
313 2.8220440631563559e-01 2.8435522759249199e-01 2.8514343755135363e-01 2.8495685327000753e-01
315 2.8131143708244855e-01 2.8346017987527183e-01 2.8420511529792758e-01 2.8382720048574805e-01
317 2.7980635278984489e-01 2.8257755111996186e-01 2.8329986444739941e-01 2.8268642842057801e-01
318 2.7928176450237829e-01 2.8223683026530866e-01 2.8282341355099783e-01 2.8285363098670169e-01
320 2.7776337025342146e-01 2.8142261768217336e-01 2.8192908778471881e-01 2.8222722095274666e-01
322 2.7695913423244556e-01 2.8070634189020771e-01 2.8103833184185856e-01 2.8170355834111316e-01
324 2.7669662628902247e-01 2.7975978148031611e-01 2.8016478205290218e-01 2.8038223065494605e-01
326 2.7595129132167362e-01 2.7902499099488953e-01 2.7931348426537028e-01 2.7880565149296577e-01
328 2.7525884132864564e-01 2.7811314695192568e-01 2.7844223520860445e-01 2.7710412388794781e-01
330 2.7403286986581454e-01 2.7749438839778295e-01 2.7754643829860759e-01 2.7566521754460749e-01
332 2.7270032582392334e-01 2.7672263974701750e-01 2.7671624609222811e-01 2.7558045068273063e-01
334 2.7223380221414273e-01 2.7572982180124972e-01 2.7584310926776934e-01 2.7457307618032800e-01
336 2.7160623629748148e-01 2.7489944232925179e-01 2.7494022203401991e-01 2.7411893725719272e-01
338 2.7058453946127281e-01 2.7410195874455934e-01 2.7404353333678610e-01 2.7329586448312426e-01
340 2.6996325410241440e-01 2.7338212121438699e-01 2.7327819760163041e-01 2.7350508334980173e-01
342 2.6878651908217366e-01 2.7259801524329652e-01 2.7245430077929733e-01 2.7262472233379620e-01
345 2.6777179893995040e-01 2.7125996034604039e-01 2.7120092301675403e-01 2.7189316608269698e-01
347 2.6733101320596175e-01 2.7039152584799986e-01 2.7038814840950320e-01 2.7051964081178859e-01
349 2.6654012475747446e-01 2.6965132713412820e-01 2.6955510082085010e-01 2.6889775528401472e-01
351 2.6579666905554167e-01 2.6889074699503346e-01 2.6871430773406779e-01 2.6803340451655122e-01
353 2.6526739680904809e-01 2.6801495651892260e-01 2.6794038224449734e-01 2.6770103877690865e-01
355 2.6482517057924870e-01 2.6717025842353304e-01 2.6717796940572802e-01 2.6612761485602998e-01
357 2.6348550490553091e-01 2.6658452757530005e-01 2.6636865954405109e-01 2.6541358785495228e-01
359 2.6224878468256940e-01 2.6593086883901496e-01 2.6556347527242607e-01 2.6415252597393646e-01
362 2.6105002313213654e-01 2.6474058059916028e-01 2.6441686936312570e-01 2.6271760564994051e-01
364 2.5995022318111827e-01 2.6386750569500173e-01 2.6361308315422050e-01 2.6174148273284426e-01
366 2.6015177161630687e-01 2.6313010454808305e-01 2.6285160931025053e-01 2.6169175749613038e-01
368 2.5820376953465096e-01 2.6235529118996836e-01 2.6206162351789120e-01 2.6032216979775191e-01
370 2.5699728364453145e-01 2.6168588316718400e-01 2.6130927703623075e-01 2.6003294476438943e-01
373 2.5575122866709776e-01 2.6034217671697379e-01 2.6012884493110033e-01 2.5887348601250126e-01
375 2.5505628185449769e-01 2.5960038393075180e-01 2.5941719210339609e-01 2.5626894797154609e-01
377 2.5418827683155609e-01 2.5859141270810249e-01 2.5868729800823731e-01 2.5514389874020971e-01
380 2.5300916322904277e-01 2.5746201543993819e-01 2.5758638594914407e-01 2.5449797844287103e-01
382 2.5231668633519733e-01 2.5685381143241559e-01 2.5684489887857154e-01 2.5337123249769855e-01
384 2.5130953245159648e-01 2.5604108163350781e-01 2.5609853219672041e-01 2.5305467517613256e-01
386 2.5069102548979483e-01 2.5534855805903112e-01 2.5535301277100630e-01 2.5262615967917024e-01
389 2.5014192780600408e-01 2.5410601845563041e-01 2.5419894802487564e-01 2.5106418100710537e-01
391 2.4868657780857872e-01 2.5325596347846180e-01 2.5348444378242729e-01 2.5052220883902043e-01
394 2.4724142371961910e-01 2.5179336471922231e-01 2.5241671299556312e-01 2.4954585459694500e-01
396 2.4634979116144340e-01 2.5124620208947324e-01 2.5174522122268939e-01 2.4868702257634012e-01
398 2.4528038239976258e-01 2.5081925218750689e-01 2.5098343361672748e-01 2.4791848513707349e-01
401 2.4459756985076175e-01 2.4966980195163291e-01 2.4987358124516934e-01 2.4722358531003874e-01
403 2.4369895428936306e-01 2.4888123155820818e-01 2.4914959806825265e-01 2.4674928381897610e-01
406 2.4259753079038915e-01 2.4765974921992240e-01 2.4813430747441756e-01 2.4555228689300501e-01
408 2.4179346103348565e-01 2.4718896867479789e-01 2.4741642681553144e-01 2.4517391373278041e-01
411 2.3999012403470177e-01 2.4632996816814456e-01 2.4639661185118544e-01 2.4382261250455339e-01
413 2.4001400390871597e-01 2.4542780600271175e-01 2.4571791087511097e-01 2.4276853149713840e-01
416 2.3903751442030530e-01 2.4443260162581681e-01 2.4466227438535293e-01 2.4139532347737946e-01
418 2.3779937641524840e-01 2.4379281815560105e-01 2.4397127912687133e-01 2.4057537462803158e-01
421 2.3736510893291018e-01 2.4257877083418888e-01 2.4291861438722273e-01 2.4042812665096569e-01
423 2.3620876203605712e-01 2.4187550025447113e-01 2.4223583391756254e-01 2.3950401541349109e-01
426 2.3601725288045949e-01 2.4067716992179422e-01 2.4121094328002146e-01 2.3846569987795718e-01
428 2.3527510619456893e-01 2.4021476201804071e-01 2.4054775327046063e-01 2.3824028810221198e-01
431 2.3401599632581227e-01 2.3941178932202423e-01 2.3960508101873756e-01 2.3798028239553148e-01
434 2.3324658537494802e-01 2.3832981159286970e-01 2.3862083143149970e-01 2.3683169613546318e-01
436 2.3237034818463087e-01 2.3750940521712161e-01 2.3795487037560703e-01 2.3630463106180699e-01
439 2.3169482388011697e-01 2.3642010494556598e-01 2.3702023517184945e-01 2.3491590736964141e-01
441 2.3066661725443327e-01 2.3573689018798449e-01 2.3637052613676146e-01 2.3439657114680146e-01
444 2.2979364311993733e-01 2.3465316488993637e-01 2.3544684901526358e-01 2.3362000561895269e-01
447 2.2935366563883675e-01 2.3384381036822410e-01 2.3447549625068209e-01 2.3352404065120103e-01
450 2.2821929709118538e-01 2.3282512051479831e-01 2.3348077537670009e-01 2.3332129077495345e-01
452 2.2783460893181084e-01 2.3221345362549928e-01 2.3279331191920938e-01 2.3228483454059468e-01
455 2.2679660181648598e-01 2.3129233242887448e-01 2.3181565236812751e-01 2.3130492132243807e-01
458 2.2544068255360228e-01 2.3043705539038939e-01 2.3091945905692557e-01 2.3041311409713516e-01
461 2.2529536637570713e-01 2.2947561654446835e-01 2.2994499335580831e-01 2.2875733558650502e-01
463 2.2482700944718603e-01 2.2901203062893527e-01 2.2933743405284734e-01 2.2855036196689937e-01
466 2.2350739714153378e-01 2.2790237694608473e-01 2.2836391022680214e-01 2.2731604245975889e-01
469 2.2392655696326946e-01 2.2720465930743805e-01 2.2746755616320069e-01 2.2518041231427965e-01
472 2.2352810799982570e-01 2.2640465860055747e-01 2.2656384824990483e-01 2.2468735478493540e-01
475 2.2240077301603278e-01 2.2550818184957555e-01 2.2565448384514608e-01 2.2368852383417492e-01
478 2.2166596003483374e-01 2.2465499310762294e-01 2.2478472939445038e-01 2.2274327466903809e-01
480 2.2082388479828063e-01 2.2432547305599948e-01 2.2418845141291355e-01 2.2210262899099087e-01
483 2.1998841621340659e-01 2.2353184550384186e-01 2.2333857190149475e-01 2.2139466419167275e-01
486 2.1921125335181080e-01 2.2274929037735314e-01 2.2256137708570445e-01 2.2073998181530430e-01
489 2.1872620379182184e-01 2.2207925754286895e-01 2.2168007620625840e-01 2.1914578839618704e-01
492 2.1732598718868690e-01 2.2109719592995047e-01 2.2081216459012520e-01 2.1872192974691940e-01
495 2.1605893699254730e-01 2.2016860519526349e-01 2.1995417422365271e-01 2.1777521240902697e-01
498 2.1598151195949844e-01 2.1932878291436675e-01 2.1913395470641828e-01 2.1730240377658971e-01
501 2.1536070984092204e-01 2.1853350445373299e-01 2.1830923977724326e-01 2.1662228470692302e-01
504 2.1440538670848230e-01 2.1760463988240697e-01 2.1750484915465140e-01 2.1494001498542081e-01
507 2.1349053158935716e-01 2.1647696106981362e-01 2.1667492604357330e-01 2.1377189361463111e-01
510 2.1245637233065628e-01 2.1565410714501254e-01 2.1583580283429415e-01 2.1287610417243208e-01
514 2.1045178621772087e-01 2.1475178166638154e-01 2.1474549143952026e-01 2.1088465390825384e-01
517 2.0888653237396770e-01 2.1390262527991033e-01 2.1389519345696884e-01 2.1042780921645110e-01
520 2.0862283946250881e-01 2.1311714141911764e-01 2.1302922585856687e-01 2.1042685306464615e-01
523 2.0819081657665828e-01 2.1242385178217493e-01 2.1219806401205799e-01 2.0960671838000378e-01
526 2.0761675338495400e-01 2.1153994946543542e-01 2.1140895137635052e-01 2.0805910532107974e-01
529 2.0646924048093385e-01 2.1047750646789132e-01 2.1055428235257101e-01 2.0745474015511711e-01
533 2.0479066288263403e-01 2.0950123882544647e-01 2.0947888050735275e-01 2.0607007371267128e-01
536 2.0394072722200995e-01 2.0886083187335969e-01 2.0870723182302153e-01 2.0564983924213576e-01
539 2.0305816770374374e-01 2.0811132034469504e-01 2.0792743222675925e-01 2.0513436900591087e-01
542 2.0267365123349190e-01 2.0759217772946426e-01 2.0715581327462940e-01 2.0389579267013758e-01
546 2.0159976100944921e-01 2.0649512232082412e-01 2.0618639665959149e-01 2.0297779542026828e-01
549 2.0127410204610585e-01 2.0572613424266617e-01 2.0539739075098018e-01 2.0184746008100096e-01
552 2.0017417617945288e-01 2.0473302874736887e-01 2.0465826376945484e-01 2.0012933897905294e-01
556 1.9922313015589455e-01 2.0351767955124345e-01 2.0362219653380509e-01 1.9885557952134569e-01
559 1.9800536097188359e-01 2.0281418205300894e-01 2.0292089447311257e-01 1.9816550358056928e-01
562 1.9785308357870901e-01 2.0215686208929962e-01 2.0218877226860343e-01 1.9801957180377505e-01
566 1.9542225935191571e-01 2.0144517780448157e-01 2.0120810201945083e-01 1.9714145017098861e-01
569 1.9506964037239660e-01 2.0062283133172809e-01 2.0044520498494400e-01 1.9661752396696275e-01
573 1.9378208875435921e-01 1.9957804042155758e-01 1.9947853020189887e-01 1.9554416034374045e-01
576 1.9187794933943736e-01 1.9887748054772125e-01 1.9878342881212285e-01 1.9495031092262949e-01
580 1.9114354589980909e-01 1.9776434747327953e-01 1.9784524220184596e-01 1.9425498509731520e-01
583 1.9072157279425983e-01 1.9698537570860564e-01 1.9710297298709256e-01 1.9376077099088640e-01
587 1.8851826469725619e-01 1.9587720073716675e-01 1.9615424911890067e-01 1.9325773510056088e-01
590 1.8790750259947020e-01 1.9517020768520688e-01 1.9543403481552990e-01 1.9207582108179322e-01
594 1.8795597918177920e-01 1.9441697506539679e-01 1.9451483556677340e-01 1.9019417817635875e-01
597 1.8643366666333949e-01 1.9375185211297929e-01 1.9380899246280447e-01 1.8939745912535444e-01
601 1.8568362572263708e-01 1.9290103451527718e-01 1.9281997091157754e-01 1.8895977097662120e-01
605 1.8443637499751753e-01 1.9192857053288737e-01 1.9192268742537832e-01 1.8778381135510658e-01
608 1.8407244690888747e-01 1.9131602220552668e-01 1.9125202895070414e-01 1.8716375487737380e-01
612 1.8348577277558198e-01 1.9036243228573357e-01 1.9042295321582225e-01 1.8658022696914489e-01
616 1.8298002134340741e-01 1.8959227888024299e-01 1.8945177743135311e-01 1.8620147501886730e-01
619 1.8202895331019264e-01 1.8882041990803267e-01 1.8876121280595204e-01 1.8510748956342737e-01
623 1.8141526148947518e-01 1.8794383390665259e-01 1.8790346412684666e-01 1.8455494739183953e-01
627 1.8118193936359195e-01 1.8718744696232592e-01 1.8698378814757033e-01 1.8344942745968551e-01
631 1.7846813329512978e-01 1.8658956172551444e-01 1.8609561538282815e-01 1.8347493667285864e-01
635 1.7883845275445620e-01 1.8553125357188482e-01 1.8527850207348628e-01 1.8280073464875957e-01
638 1.7700076849860891e-01 1.8482045916074008e-01 1.8464253834286004e-01 1.8231247183046584e-01
642 1.7590044983974207e-01 1.8370099338509704e-01 1.8378451205347690e-01 1.8125314257714342e-01
646 1.7529690426487166e-01 1.8296495969205184e-01 1.8296896957170117e-01 1.8129310703786949e-01
650 1.7514128374832083e-01 1.8234535607896907e-01 1.8213451698014116e-01 1.8002209931324753e-01
654 1.7344154732541772e-01 1.8109727496378281e-01 1.8120568327220588e-01 1.7926035466733536e-01
658 1.7235222027597280e-01 1.8023392203586830e-01 1.8032805629948767e-01 1.7872210508916375e-01
662 1.7195363661227114e-01 1.7952054324204969e-01 1.7945889639705959e-01 1.7784205830330313e-01
666 1.7155601844649471e-01 1.7849375970630010e-01 1.7863701879694349e-01 1.7519612853272670e-01
670 1.7094712084381819e-01 1.7789056667593806e-01 1.7777930945217457e-01 1.7453043013741287e-01
674 1.7065662814508209e-01 1.7723352491246769e-01 1.7703263748911613e-01 1.7279860551578818e-01
678 1.7022469690258002e-01 1.7632120246881078e-01 1.7629940656465648e-01 1.7288703754084667e-01
682 1.6979009437018378e-01 1.7558263206414315e-01 1.7547605858231308e-01 1.7197790749227659e-01
687 1.6913670603385089e-01 1.7447217496663081e-01 1.7447580659489892e-01 1.7123847814288040e-01
691 1.6896590556103641e-01 1.7361300939478108e-01 1.7368148948300643e-01 1.7033885913568481e-01
695 1.6808111495997302e-01 1.7271440365368429e-01 1.7288112955130330e-01 1.6954597002571681e-01
699 1.6738219151437683e-01 1.7188039884755035e-01 1.7212617284730836e-01 1.6897537116664096e-01
703 1.6683294206373189e-01 1.7121521124146599e-01 1.7130586078408538e-01 1.6761998944762280e-01
708 1.6646224287100020e-01 1.7060757667250048e-01 1.7027108549366643e-01 1.6571700830716651e-01
712 1.6567793792702090e-01 1.6976206162834617e-01 1.6950943273707231e-01 1.6515245473697759e-01
716 1.6390599874823597e-01 1.6884983220373040e-01 1.6878387786136295e-01 1.6543739398130408e-01
721 1.6343592319288591e-01 1.6805041737769844e-01 1.6788356894152445e-01 1.6431848975093077e-01
725 1.6289325198010662e-01 1.6741640986680584e-01 1.6715110101633412e-01 1.6460203771431570e-01
729 1.6305806845262238e-01 1.6658190053550959e-01 1.6647745827312488e-01 1.6440643252192932e-01
734 1.6251975864428209e-01 1.6585266774510998e-01 1.6561642048235514e-01 1.6346644899246188e-01
738 1.6075821786492661e-01 1.6519953408295829e-01 1.6485430414241953e-01 1.6303340877685857e-01
743 1.6042261377964850e-01 1.6433370993232987e-01 1.6389338732711345e-01 1.6292631478478425e-01
747 1.5858540978285574e-01 1.6342613895880942e-01 1.6318021673725769e-01 1.6205000227627853e-01
752 1.5769156392862527e-01 1.6278972446400108e-01 1.6238562226830877e-01 1.6028634665362568e-01
756 1.5792429333360436e-01 1.6218121169957267e-01 1.6167549398186620e-01 1.5939977375552927e-01
761 1.5663626003171166e-01 1.6134415999545193e-01 1.6076936576173134e-01 1.5764374460860658e-01
765 1.5467473796774311e-01 1.6048156734096741e-01 1.6005851501503426e-01 1.5636105032728981e-01
770 1.5312244392370522e-01 1.5969081658257578e-01 1.5920525924562356e-01 1.5540110515804051e-01
775 1.5221642456373968e-01 1.5881302531808900e-01 1.5831134148249187e-01 1.5380906405334799e-01
779 1.5191696386862907e-01 1.5802516773822350e-01 1.5766588249655278e-01 1.5318849049125877e-01
784 1.5141331170137101e-01 1.5735877899303857e-01 1.5677151227886804e-01 1.5233232603347596e-01
789 1.5033703062699816e-01 1.5673684083239975e-01 1.5594063026133104e-01 1.5084870401001110e-01
794 1.4959301343915049e-01 1.5548940061906125e-01 1.5519170595067894e-01 1.4958072954686025e-01
799 1.4894289349023987e-01 1.5472686111063005e-01 1.5432999985190804e-01 1.4874303032336672e-01
803 1.4772360741410540e-01 1.5398118002955424e-01 1.5362117102791312e-01 1.4685003038487165e-01
808 1.4781549004333783e-01 1.5319853408859024e-01 1.5277747592527569e-01 1.4643029701736915e-01
813 1.4793178139530194e-01 1.5241879368770039e-01 1.5202189075696082e-01 1.4550418714344088e-01
818 1.4693017877136216e-01 1.5179493333583827e-01 1.5124553416106068e-01 1.4313989213107170e-01
823 1.4512644573492284e-01 1.5109402770239971e-01 1.5049574738433030e-01 1.4291448511910693e-01
828 1.4463809316335358e-01 1.4999034177572484e-01 1.4967191864687102e-01 1.4239991408821134e-01
833 1.4389380081486397e-01 1.4897705708842568e-01 1.4882464024733594e-01 1.4235096064840785e-01
838 1.4341711507416849e-01 1.4839883203721788e-01 1.4805666917892774e-01 1.4128666331137668e-01
843 1.4273772758375231e-01 1.4753267309816559e-01 1.4726098469276877e-01 1.3949398968037258e-01
848 1.4204027105858502e-01 1.4673090969319602e-01 1.4653810124454636e-01 1.3876390939255073e-01
853 1.4141781999754227e-01 1.4619194106236433e-01 1.4572611732949131e-01 1.3805215846507835e-01
859 1.4052255772890415e-01 1.4529824486774523e-01 1.4480524734156131e-01 1.3661920755377072e-01
864 1.4022220989293560e-01 1.4446226210593971e-01 1.4407214854577105e-01 1.3665313043264443e-01
869 1.3865002034338247e-01 1.4353527920834747e-01 1.4333072807241665e-01 1.3547154107188042e-01
874 1.3852900340017799e-01 1.4284468763978569e-01 1.4255775802759113e-01 1.3432278700176453e-01
880 1.3671236350612453e-01 1.4196697921755325e-01 1.4166140950223949e-01 1.3336769850289465e-01
885 1.3624374450667914e-01 1.4116204352371564e-01 1.4096354933444033e-01 1.3362531719042942e-01
890 1.3636619498584857e-01 1.4057150462344215e-01 1.4021968768070903e-01 1.3161594307116981e-01
896 1.3522528741265388e-01 1.3963551944392816e-01 1.3935533442779585e-01 1.3127306261919913e-01
901 1.3552918627637778e-01 1.3899936602576946e-01 1.3864390922731684e-01 1.3025750184877571e-01
907 1.3399629677089098e-01 1.3847922304155841e-01 1.3783584990393766e-01 1.2980608941615746e-01
912 1.3335752375910548e-01 1.3754741614960553e-01 1.3719430288496709e-01 1.2932956763345682e-01
918 1.3308047759687958e-01 1.3655525417584385e-01 1.3637436952138826e-01 1.2876557181845372e-01
923 1.3222459086068045e-01 1.3580281353887358e-01 1.3571930111364833e-01 1.2846636093052444e-01
929 1.3179210668747432e-01 1.3488724998053242e-01 1.3489037545337618e-01 1.2728146322721867e-01
935 1.3052468875278506e-01 1.3405906110844990e-01 1.3409321270583802e-01 1.2787035185974049e-01
940 1.3066255898284568e-01 1.3339436727007314e-01 1.3335785859933230e-01 1.2687366015204748e-01
946 1.2939926969223287e-01 1.3245230627197474e-01 1.3260074755517404e-01 1.2552104919529494e-01
952 1.2888306903362973e-01 1.3151823974536686e-01 1.3177998556096332e-01 1.2495150557507673e-01
957 1.2782803202969467e-01 1.3113011034992811e-01 1.3108369462629899e-01 1.2551507284351066e-01
963 1.2675920414590808e-01 1.3037053387855668e-01 1.3036111166605940e-01 1.2411991142535178e-01
969 1.2519128049511602e-01 1.2956829547259807e-01 1.2961367935441243e-01 1.2316131155637211e-01
975 1.2520409876654920e-01 1.2880296085454762e-01 1.2877556180130068e-01 1.2314850778082914e-01
981 1.2326023804431402e-01 1.2814465028900407e-01 1.2797520015567210e-01 1.2220664838770767e-01
987 1.2226482766905666e-01 1.2733401523794702e-01 1.2721698834343276e-01 1.2230422306840011e-01
993 1.2147007843512209e-01 1.2662394169624031e-01 1.2654955671024737e-01 1.2121397601341916e-01
999 1.2119669189364723e-01 1.2603697287769999e-01 1.2583599083359454e-01 1.2043470086776070e-01
1005 1.2038419452690391e-01 1.2522984575470375e-01 1.2510432757006701e-01 1.2146842738777802e-01
1011 1.1957256873608313e-01 1.2449117681432803e-01 1.2434147728307654e-01 1.1975839513867587e-01
1017 1.1851593156454637e-01 1.2371855264989112e-01 1.2369739272091768e-01 1.1819016949884736e-01
1023 1.1853779378668855e-01 1.2309663466879656e-01 1.2302210917891132e-01 1.1732886609756837e-01
1029 1.1718815228860097e-01 1.2232684907175773e-01 1.2235597547346699e-01 1.1650922794497298e-01
1036 1.1659927176401136e-01 1.2155733796261603e-01 1.2156187780402655e-01 1.1547101249513853e-01
1042 1.1601508234282332e-01 1.2080932085082396e-01 1.2087375194955585e-01 1.1500006076719271e-01
1048 1.1613735767919481e-01 1.2033277137810516e-01 1.2015689554607095e-01 1.1497334425770667e-01
1055 1.1502719602084666e-01 1.1936617940188660e-01 1.1928731026689016e-01 1.1361709400354691e-01
1061 1.1324736914019451e-01 1.1867152395195896e-01 1.1863556552080501e-01 1.1267651747375212e-01
1068 1.1181919624662001e-01 1.1803169515984308e-01 1.1790641906766353e-01 1.1220385306672831e-01
1074 1.1041205488984052e-01 1.1730630350136001e-01 1.1721823002978909e-01 1.1153098360515146e-01
1081 1.0902740711071707e-01 1.1656137868228722e-01 1.1645270799882201e-01 1.1080008117028761e-01
1087 1.0836238302443801e-01 1.1585481761448541e-01 1.1581328055447732e-01 1.1004234290940451e-01
1094 1.0779021710653125e-01 1.1539244347672528e-01 1.1503078681386586e-01 1.0928397442376853e-01
1100 1.0747672632961247e-01 1.1501737997239841e-01 1.1437691563457220e-01 1.0811460039600773e-01
1107 1.0701009750838680e-01 1.1408782507897003e-01 1.1363532441553187e-01 1.0724247184535185e-01
1114 1.0583141276228147e-01 1.1313195556358713e-01 1.1296609168449173e-01 1.0664879165685748e-01
1120 1.0560273603740206e-01 1.1266427385477729e-01 1.1239357008432532e-01 1.0678484476664285e-01
1127 1.0525209123582802e-01 1.1204565336851052e-01 1.1167118573507268e-01 1.0786482545571907e-01
1134 1.0333015365240333e-01 1.1125732440964053e-01 1.1097143401068787e-01 1.0741107263264138e-01
1141 1.0377996206742196e-01 1.1034774157340438e-01 1.1031495319382312e-01 1.0558002264892397e-01
1148 1.0306273197909832e-01 1.0971696354455485e-01 1.0962326344963258e-01 1.0515483753001620e-01
1155 1.0177300262042210e-01 1.0916052984241970e-01 1.0893432197996056e-01 1.0459808571042362e-01
1162 1.0118608555045355e-01 1.0847777837508810e-01 1.0826550577681826e-01 1.0354603576871713e-01
1169 1.0116171040150357e-01 1.0790286328140680e-01 1.0765015943308898e-01 1.0343814768747361e-01
1176 1.0063980641723858e-01 1.0725375006588539e-01 1.0702814337809063e-01 1.0294331196318396e-01
1183 1.0046605654208218e-01 1.0649424134441138e-01 1.0641695891193192e-01 1.0269414329866344e-01
1190 9.8828251168220804e-02 1.0582017293893881e-01 1.0577335998944787e-01 1.0325366427210081e-01
1198 9.7838838532940287e-02 1.0510511159344282e-01 1.0502331581346502e-01 1.0155816104778248e-01
1205 9.7223512909416165e-02 1.0427779165871276e-01 1.0432203776224891e-01 1.0100192214944836e-01
1212 9.6917513257281263e-02 1.0376946581719554e-01 1.0366436324975847e-01 1.0159371643126192e-01
1219 9.5913885592720460e-02 1.0305747021018280e-01 1.0307010839849540e-01 1.0013388893190456e-01
1227 9.4541705536032972e-02 1.0240975472470071e-01 1.0231322538072551e-01 1.0051257351059328e-01
1234 9.4920168203251665e-02 1.0192938607778301e-01 1.0173062984002862e-01 9.9807909152283658e-02
1242 9.4670708494798472e-02 1.0124356866949469e-01 1.0103202745860673e-01 9.9764338475749836e-02
1249 9.3334051645056759e-02 1.0075450329241870e-01 1.0044354655452675e-01 9.8841204317047682e-02
1257 9.3640544278635662e-02 9.9955325490617919e-02 9.9732929093581446e-02 9.8753864736463304e-02
1265 9.2863994767974578e-02 9.9482505939902932e-02 9.9027189852043007e-02 9.7709636737515093e-02
1272 9.1846654472065303e-02 9.8769012415953483e-02 9.8431439311681856e-02 9.8349897315473722e-02
1280 9.1570089616482553e-02 9.7806265590772989e-02 9.7753550980121950e-02 9.7219843509482540e-02
1288 9.1408984857468012e-02 9.7295761899180433e-02 9.7177721362699643e-02 9.6807222152604178e-02
1295 9.1372290520193411e-02 9.6784196638558806e-02 9.6671634780480242e-02 9.7349365242268338e-02
1303 9.1126541133804306e-02 9.6278039638712398e-02 9.6050621606586783e-02 9.5171079221205934e-02
1311 9.0021848237181346e-02 9.5601804678312308e-02 9.5481872928817602e-02 9.4215343583342159e-02
1319 9.0004480852666435e-02 9.4999407468149666e-02 9.4878338653770933e-02 9.4234701549916755e-02
1327 8.9693218632379668e-02 9.4518118711144794e-02 9.4288782978772856e-02 9.2840183622861228e-02
1335 8.8815218277147667e-02 9.3930387033770879e-02 9.3720041129128684e-02 9.3240626262642345e-02
1343 8.8579304789358826e-02 9.3010945812106782e-02 9.3158010244971390e-02 9.3372317524141601e-02
1352 8.8517586417451888e-02 9.2360566570123981e-02 9.2453129317029092e-02 9.1976882212504718e-02
1360 8.7953319228559979e-02 9.1753576944227588e-02 9.1920861592495684e-02 9.1474086046593239e-02
1368 8.8397882135785422e-02 9.1438859845630771e-02 9.1417199892489975e-02 9.1438327115025697e-02
1376 8.7705969126878225e-02 9.0618447548184322e-02 9.0747786011749543e-02 9.0776976076771321e-02
1385 8.7322671582881428e-02 8.9932242579709720e-02 9.0043922288154943e-02 8.8772361308609049e-02
1393 8.5978058917424272e-02 8.9421039338331121e-02 8.9533466882828261e-02 8.8863462161336892e-02
1401 8.4203455325323695e-02 8.8916667214043565e-02 8.9036835989282914e-02 8.8130937158869993e-02
1410 8.3270535203721852e-02 8.8442871126871991e-02 8.8463839386564325e-02 8.8099609927444367e-02
1418 8.3373561082608849e-02 8.7965941533918901e-02 8.7896642262742131e-02 8.8032430499268899e-02
1427 8.2752002196318952e-02 8.7626525059120386e-02 8.7325793172071009e-02 8.7155540852004720e-02
1436 8.2661685515700856e-02 8.7481860838131476e-02 8.6690110576979174e-02 8.7205540828304118e-02
1444 8.2126912211791914e-02 8.7096166143264764e-02 8.6216858813656150e-02 8.6954770544727111e-02
1453 8.2112119894680480e-02 8.6692536391707486e-02 8.5732489377727816e-02 8.7245280501641376e-02
1462 8.1287755534047434e-02 8.6346495610685525e-02 8.5117288597731044e-02 8.5369290685500698e-02
1471 8.2382677874480170e-02 8.6160673938727950e-02 8.4585574853554335e-02 8.4280255535233883e-02
1480 8.1675778973640423e-02 8.6208213783198984e-02 8.4014906832267311e-02 8.4369195847709189e-02
1489 8.1274554045373315e-02 8.5820591147554026e-02 8.3499562704160146e-02 8.4840650051323352e-02
1498 8.2041432591751451e-02 8.5235919542344329e-02 8.3022789573828359e-02 8.5040417850855921e-02
1507 8.2041689381077587e-02 8.4870011188852179e-02 8.2400604094752250e-02 8.4249064478688740e-02
1516 7.9435953543834648e-02 8.4142649286508830e-02 8.1870831789085330e-02 8.3968381863099406e-02
1525 7.8789635405718761e-02 8.3582306296249520e-02 8.1303028979131775e-02 8.3466074160523651e-02
1535 7.9346988298895249e-02 8.2909284738971079e-02 8.0682154840079290e-02 8.2044260090666232e-02
1544 7.8218516294645601e-02 8.2851240685663519e-02 8.0235426346885352e-02 8.1884349984552296e-02
1553 7.8242469799399528e-02 8.2438126390596667e-02 7.9781331726986038e-02 8.1129963335817346e-02
1563 7.7143264830508596e-02 8.1849263745587986e-02 7.9304267933000272e-02 8.0704287942632957e-02
1572 7.5971256891792405e-02 8.1275045706641236e-02 7.8733090065327305e-02 7.9582727721775326e-02
1582 7.6104539180280539e-02 8.0525097775610122e-02 7.8206758175253355e-02 7.9294676131181352e-02
1591 7.5213554520292658e-02 8.0089523309217814e-02 7.7787379912164556e-02 7.8987162221831109e-02
1601 7.5117341840422180e-02 7.9590834967637192e-02 7.7321974355817225e-02 7.8390917498590840e-02
1611 7.4652142353743733e-02 7.9011797792972627e-02 7.6734102686201178e-02 7.8363910182616681e-02
1620 7.4523978596787721e-02 7.8911111790045840e-02 7.6300612333348949e-02 7.8847437216596705e-02
1630 7.4229141739531657e-02 7.8453848752027766e-02 7.5697709907040667e-02 7.8579998217973679e-02
1640 7.4763827601887045e-02 7.8186740884574113e-02 7.5114500998293088e-02 7.8452792790148718e-02
1650 7.3807466022649537e-02 7.7542787620291764e-02 7.4620527769710399e-02 7.7428806770248215e-02
1660 7.2088407524832920e-02 7.6882988485405201e-02 7.4095898605340937e-02 7.5810715128638573e-02
1670 7.1419623939001697e-02 7.6447286777417967e-02 7.3627488947559550e-02 7.5578689443758562e-02
1680 7.1540362943115943e-02 7.6102834737140745e-02 7.3163859544783216e-02 7.6268630159377682e-02
1690 6.9934222978513649e-02 7.5672957419901876e-02 7.2656156865069432e-02 7.6347803440156570e-02
1701 7.0748722047638490e-02 7.5179744773299695e-02 7.2154750072863871e-02 7.5179349755177483e-02
1711 7.0985933169535498e-02 7.5279371039331577e-02 7.1698818902122929e-02 7.5517567004934283e-02
1721 6.9949274977991416e-02 7.4826432592799752e-02 7.1235826688787474e-02 7.5611109280997013e-02
1732 7.0408583994273521e-02 7.3689538518010189e-02 7.0810413480749235e-02 7.4418009330303070e-02
1742 7.0886963867251684e-02 7.3036207897860916e-02 7.0429855556044751e-02 7.3374185110684387e-02
1753 6.9271076437215751e-02 7.2666464443381429e-02 6.9930570364907907e-02 7.3789350085978089e-02
1764 6.7976501299560010e-02 7.2119775908260908e-02 6.9481693898253205e-02 7.3648723808544037e-02
1774 6.7481593184170907e-02 7.1442839148685655e-02 6.9129827410765121e-02 7.0858568331734650e-02
1785 6.7051449826137088e-02 7.1159200699387970e-02 6.8705096720003467e-02 7.0879310366318227e-02
1796 6.7399123434520147e-02 7.0827957058852031e-02 6.8302443444545835e-02 7.0988758650809891e-02
1807 6.9838863245203497e-02 7.0210394689537270e-02 6.7862322492972527e-02 7.0308717520891628e-02
1818 6.9007494651379453e-02 6.9510717675254963e-02 6.7440321759698274e-02 7.0140771931323953e-02
1829 6.9463679140730150e-02 6.9218422214974873e-02 6.7062538071814393e-02 6.9337643186100362e-02
1840 6.9174711866590854e-02 6.8597253639022804e-02 6.6606394286630177e-02 6.9295582023438329e-02
1851 7.0368166865347193e-02 6.8106051403084455e-02 6.6203598297349453e-02 6.7781877547902547e-02
1862 6.8623095152892777e-02 6.7796002932861366e-02 6.5803959239409293e-02 6.8156105219963736e-02
1873 6.8666095090181734e-02 6.7271782544068626e-02 6.5378371569875471e-02 6.8142206369107172e-02
1885 6.9697003122914825e-02 6.6905278544405644e-02 6.4855791764609871e-02 6.8248163463247358e-02
1896 6.8884519691275181e-02 6.7031847577202375e-02 6.4425128430898093e-02 6.7932805023002807e-02
1908 6.8318802716375471e-02 6.6622437117038191e-02 6.4144794428745877e-02 6.8071582280151532e-02
1919 6.7630247823523781e-02 6.6369459115488860e-02 6.3637913215083053e-02 6.7011857463625035e-02
1931 6.8104118144614367e-02 6.5674677894853151e-02 6.3276141894082816e-02 6.6104445987444804e-02
1943 6.6788979567030893e-02 6.5121246295155033e-02 6.2878988282043857e-02 6.6985157135543316e-02
1954 6.7269723952252725e-02 6.4571825384784787e-02 6.2571561975372059e-02 6.6503009630814680e-02
1966 6.5927228348265143e-02 6.4350047843235059e-02 6.2192932315110805e-02 6.6119168351259416e-02
1978 6.6641390443170967e-02 6.4137707291031076e-02 6.1740920413962286e-02 6.5464983284925005e-02
1990 6.5750506802421338e-02 6.3419003507962590e-02 6.1316408040389403e-02 6.6683601204359011e-02
2002 6.7655121415449715e-02 6.3053530172900829e-02 6.0930052782935951e-02 6.6420565385340247e-02
2014 6.7958333767439427e-02 6.2596314762212057e-02 6.0350115660033010e-02 6.5598361191051779e-02
2027 6.7907254059470290e-02 6.2092605029817727e-02 5.9948135635662925e-02 6.4205019235156646e-02
2039 6.8108587288077005e-02 6.1496327486597613e-02 5.9565610777183142e-02 6.4961782416143699e-02
2051 6.8430006363019991e-02 6.0942554302663043e-02 5.9233764899289887e-02 6.3874938193827280e-02
2064 6.7573454459597504e-02 6.0690143232927540e-02 5.8827859994962206e-02 6.2501169772885334e-02
2076 6.8832793030338291e-02 6.0051758650511600e-02 5.8480612895913553e-02 6.2611861656493462e-02
2089 6.9898282465708617e-02 5.9775394824468031e-02 5.8113134338834582e-02 6.2800972495589802e-02
2102 6.8807722009473049e-02 5.9213815589703400e-02 5.7709169243059799e-02 6.1786179636513894e-02
2114 6.9089908053506011e-02 5.9121990285948889e-02 5.7245884426887717e-02 6.0794189155026879e-02
2127 6.9166232810694450e-02 5.8679000079778665e-02 5.6848679034661398e-02 6.0218472750806606e-02
2140 6.9022245405479077e-02 5.8436256760754923e-02 5.6455555217962305e-02 6.0071085530201462e-02
2153 6.9054164388200223e-02 5.7819653846251540e-02 5.6102949077189934e-02 6.0077826089364406e-02
2166 6.8099324788722937e-02 5.7204934020210430e-02 5.5671854025791334e-02 6.0039533128829037e-02
2179 6.7667760214293549e-02 5.6795396463074632e-02 5.5322757671564582e-02 6.0038760711858985e-02
2192 6.6736992569496723e-02 5.6599372426471950e-02 5.4997367907953398e-02 5.9976501022825368e-02
2206 6.6586832502657844e-02 5.6022519674867710e-02 5.4568701545770759e-02 5.8936070360809056e-02
2219 6.6042406265586329e-02 5.5801202279616380e-02 5.4316433404656528e-02 5.9726393701819647e-02
2233 6.6770066473634149e-02 5.5112185510346356e-02 5.3887546306364498e-02 5.9468587006294649e-02
2246 6.6424254996830023e-02 5.4491542732857168e-02 5.3536957081734893e-02 5.8222361266790146e-02
2260 6.6670290367563445e-02 5.4046022183916298e-02 5.3097838395426478e-02 5.7678411508214844e-02
2274 6.3809927410709233e-02 5.3922660271993994e-02 5.2747821166732711e-02 5.6223905458186785e-02
2287 6.4248661038794674e-02 5.3909735871424225e-02 5.2476334447252415e-02 5.5712933649564644e-02
2301 6.4412357650243779e-02 5.3526172476857314e-02 5.2170443339786265e-02 5.4805902675078677e-02
2315 6.5039989485202510e-02 5.3306355568770614e-02 5.1959097037830859e-02 5.7035590915595957e-02
2329 6.3218273831393890e-02 5.3244235686417007e-02 5.1625365049786431e-02 5.7201789274966997e-02
2343 6.1931655839425281e-02 5.2208788579311327e-02 5.1368036357625324e-02 5.6651801134626756e-02
2358 6.0417686172416163e-02 5.1986951972254780e-02 5.1080500305211385e-02 5.4841879558235274e-02
2372 6.0061849428319047e-02 5.1401657460624417e-02 5.0755708118049525e-02 5.4747820384613677e-02
2386 5.9609121254253106e-02 5.1275415304229188e-02 5.0420955745763441e-02 5.5294460593910189e-02
2401 6.0859587383803038e-02 5.1150096502002640e-02 5.0164327902608052e-02 5.4187729118234884e-02
2415 5.7929765598791039e-02 5.0860717494100371e-02 4.9889518113304443e-02 5.3318290682197733e-02
2430 5.9110316273131236e-02 5.0251552406848643e-02 4.9488837669512842e-02 5.4088263040530049e-02
2445 5.7832052043249482e-02 4.9877171925325481e-02 4.9205836125986169e-02 5.2852052296222030e-02
2459 5.8089142639510483e-02 4.9326665899106059e-02 4.8889669452445106e-02 5.2470160092937479e-02
2474 5.7381393369239642e-02 4.8581601661543461e-02 4.8420101153971440e-02 5.2232822474189700e-02
2489 5.7506086945979029e-02 4.8428320039719530e-02 4.8126708575005783e-02 5.2525120824382099e-02
2505 5.7197467189374018e-02 4.8460223346441955e-02 4.7727540549877601e-02 5.2277501042135910e-02
2520 5.6591809456142617e-02 4.8111967326084359e-02 4.7375360144918499e-02 5.1910680409890553e-02
2535 5.5838748363457813e-02 4.8076718352464631e-02 4.6992045798442406e-02 5.0803507605081344e-02
2550 5.5801020273646862e-02 4.7729930808954268e-02 4.6607773988409207e-02 5.1498605963274047e-02
2566 5.5819976741476429e-02 4.7507959394019861e-02 4.6311579809401371e-02 4.9751804246638609e-02
2581 5.5821558892148571e-02 4.6777667907685228e-02 4.5965755081137649e-02 4.9723573001602461e-02
2597 5.6366463300349667e-02 4.6764525030823512e-02 4.5636764066186442e-02 4.9282094596731496e-02
2613 5.6077816098386912e-02 4.6523898913193307e-02 4.5307240640147128e-02 4.9298809368957475e-02
2629 5.5480373201621691e-02 4.6283158109330702e-02 4.5120262493326235e-02 4.8440554650083567e-02
2645 5.5924972014866570e-02 4.6164919992362385e-02 4.4809659757754750e-02 4.8203778627376237e-02
2661 5.5361518170060187e-02 4.6028336664241554e-02 4.4533835490566553e-02 4.8085877448319603e-02
2677 5.5389953720643481e-02 4.5342484181605247e-02 4.4117509809527333e-02 4.7712187312331067e-02
2693 5.6700409220831083e-02 4.4972943246144315e-02 4.3744680153141480e-02 4.6092677082478661e-02
2709 5.5325004253305776e-02 4.4921516795977445e-02 4.3417683066235169e-02 4.6113464110802638e-02
2726 5.5178225940607839e-02 4.4488152550473559e-02 4.3031164402066113e-02 4.5989004747825191e-02
2742 5.3673490120319856e-02 4.3947352730582145e-02 4.2738960436214724e-02 4.4405401233060804e-02
2759 5.4483010448627356e-02 4.3792630038109404e-02 4.2521609585769227e-02 4.4121133020039283e-02
2776 5.4022240540772537e-02 4.3328692959043069e-02 4.2152660563544053e-02 4.3539949286066304e-02
2793 5.4606680480044023e-02 4.3115766117732379e-02 4.1856770527166520e-02 4.4443360013709965e-02
2809 5.5035036406603566e-02 4.3158768856691454e-02 4.1649651524210962e-02 4.4559521128305746e-02
2827 5.4546422551713158e-02 4.2863394871168414e-02 4.1365532833346652e-02 4.3627394297172106e-02
2844 5.2700195239976155e-02 4.2079899399175003e-02 4.1047530724800829e-02 4.2296682588042311e-02
2861 5.0145981607374268e-02 4.1969477766539365e-02 4.0805565333464133e-02 4.1692020460541879e-02
2878 4.9973791587149541e-02 4.1562960421271389e-02 4.0496143108025184e-02 4.2155193753479758e-02
2896 4.9386772835331771e-02 4.1297752635684359e-02 4.0343636117141091e-02 4.1655777886966949e-02
2913 4.9365562330837998e-02 4.1211692829292268e-02 4.0086148381497266e-02 3.9946447654539363e-02
2931 4.7773073441643832e-02 4.0589004327925338e-02 3.9664007470013862e-02 3.8693335310584165e-02
2949 4.8535262804497714e-02 4.0403206070010356e-02 3.9327845804478234e-02 3.8639503230877503e-02
2967 4.9285725136546610e-02 4.0811208840907720e-02 3.8969008105859126e-02 4.0146346280375167e-02
2985 4.8878691373830274e-02 4.0370422074286760e-02 3.8706014509567011e-02 3.8997755351478869e-02
3003 4.6805939302878685e-02 3.9427533628230038e-02 3.8470338605633314e-02 3.8446378192295572e-02
3021 4.6917328880844433e-02 3.9540729842765798e-02 3.8194243101518532e-02 3.9962677263350899e-02
3039 4.5598237196195157e-02 3.9719162509025185e-02 3.7906007528637820e-02 4.0137817663682629e-02
3058 4.6166314283913490e-02 3.9354233795372395e-02 3.7542215808870849e-02 3.9960952658472326e-02
3076 4.7229735056276145e-02 3.9577616962322648e-02 3.7302830553707977e-02 3.7951782539071721e-02
3095 4.7162868343238351e-02 3.9139675671263308e-02 3.7076290663437650e-02 3.7851006306199420e-02
3114 4.5573629195565735e-02 3.8790104024660321e-02 3.6821096907013739e-02 3.5277903125997212e-02
3133 4.6216804742627904e-02 3.9272942119639387e-02 3.6494812319125769e-02 3.7476780005420651e-02
3152 4.4542276354779919e-02 3.8936416491995529e-02 3.6244883933191141e-02 3.7262477989367437e-02
3171 4.3832096245908336e-02 3.8844007795620472e-02 3.6018442734487954e-02 3.6253066092051589e-02
3190 4.4516859485269844e-02 3.8650730612170836e-02 3.5695278684230836e-02 3.8660862077972591e-02
3209 4.2623851069533147e-02 3.9001974033223030e-02 3.5424651493964565e-02 3.8339978484840831e-02
3229 4.5518252311508745e-02 3.8915619308135252e-02 3.5118383872843606e-02 3.8925775984330224e-02
3248 4.4813055414271163e-02 3.8851823418665554e-02 3.4838678949615787e-02 3.8121539356587908e-02
3268 4.5363239634982233e-02 3.8415692592107087e-02 3.4448368133206286e-02 3.8858687150880589e-02
3288 4.4504623290413270e-02 3.8039249822103605e-02 3.4273616866575596e-02 3.7592475285480043e-02
3308 4.4981998727127048e-02 3.7979513942468790e-02 3.4054577404084907e-02 3.6466860665154699e-02
3328 4.3623834394564409e-02 3.7606461209412356e-02 3.3804725496646371e-02 3.6849433046499458e-02
3348 4.3363404690104468e-02 3.7143901082887898e-02 3.3507248241987031e-02 3.7782702130117030e-02
3368 4.5577942622728962e-02 3.6041515693623905e-02 3.3238610971114579e-02 3.8376040549584101e-02
3389 4.6390875235765572e-02 3.5731593891348723e-02 3.3006963938460143e-02 3.7978858391318093e-02
3409 4.7085814704146078e-02 3.5437539566149590e-02 3.2812034046749372e-02 3.7548046877315722e-02
3430 4.6707922471742269e-02 3.4986535082161208e-02 3.2607159587932033e-02 3.6304455617662490e-02
3451 4.5821036433730589e-02 3.4981248462726877e-02 3.2334804813794360e-02 3.5283532045337740e-02
3472 4.3715904634189173e-02 3.4873367315341630e-02 3.2116174921639429e-02 3.6005338305413415e-02
3493 4.3569420913253665e-02 3.4156508177605516e-02 3.2035460625512324e-02 3.5204094360957394e-02
3514 4.4389649876625970e-02 3.3230108270148939e-02 3.1739693001864633e-02 3.4620873451932210e-02
3535 4.4154668157416199e-02 3.3145940378817129e-02 3.1496187619922678e-02 3.4545767090846335e-02
3557 4.3942826242150068e-02 3.3027541589638276e-02 3.1392445001552693e-02 3.5517639920776056e-02
3578 4.4547844237732392e-02 3.2793531937811649e-02 3.1136565177507070e-02 3.7493892630977466e-02
3600 4.4139165301669725e-02 3.2402384814680496e-02 3.0886626130111061e-02 3.8108060996739024e-02
3622 4.3069332300310292e-02 3.2999212106155862e-02 3.0506604343897958e-02 3.6766759067578647e-02
3644 4.2991751662929900e-02 3.2180039836076091e-02 3.0168151808196542e-02 3.6816753145764047e-02
3666 4.1403552347918815e-02 3.1482675189481557e-02 3.0004710975987114e-02 3.6703075098547977e-02
3688 4.1803782250458554e-02 3.1008534652153807e-02 2.9761278164050275e-02 3.8965240915671884e-02
3711 4.3275645605551527e-02 3.0670960564638250e-02 2.9570326531173086e-02 3.6178343923353395e-02
3733 4.3951025623038098e-02 3.0388163093789999e-02 2.9427918430136146e-02 3.4145789730476550e-02
3756 4.0971095187126050e-02 3.0141005140541299e-02 2.9246872788256550e-02 3.1828441947353681e-02
3779 3.7903805182816108e-02 2.9821041349179733e-02 2.9056116944116139e-02 3.2074985098374698e-02
3801 3.7833734780586603e-02 2.9489022465164605e-02 2.8949663664543768e-02 2.9568862358895553e-02
3825 3.9482609855052919e-02 2.9491035906534679e-02 2.8796629029272158e-02 2.9006668505873745e-02
3848 3.7426417499110687e-02 2.9335894537300122e-02 2.8505042435857275e-02 2.9244839578761672e-02
3871 3.6610798611361517e-02 2.9137235594861144e-02 2.8081981867479677e-02 2.9064443829981856e-02
3895 3.5883907813633265e-02 2.9204783898631570e-02 2.7992660313786000e-02 2.7969243942821964e-02
3918 3.4983362426170839e-02 2.9574995031477314e-02 2.7648010841163084e-02 2.6771207748970793e-02
3942 3.5083271578955522e-02 2.9418552211065152e-02 2.7503761312836605e-02 2.6494459086569222e-02
3966 3.4386951362070262e-02 2.9110970189015983e-02 2.7277563086443024e-02 2.6005913869549757e-02
3990 3.4355245396339607e-02 2.8935445691256612e-02 2.7085206383914762e-02 2.5770869603748303e-02
4014 3.3092254642468344e-02 2.7943427683075450e-02 2.6978156660248498e-02 2.5298522952023172e-02
4038 3.2431993288924765e-02 2.7723521483790203e-02 2.6850865088249409e-02 2.5639496414396112e-02
4063 3.3617785100216735e-02 2.7741760820636618e-02 2.6743597410324282e-02 2.5119547408150256e-02
4088 3.2165396252086476e-02 2.8011091858369586e-02 2.6420232177004954e-02 2.4780244891501213e-02
4112 3.1133001872589716e-02 2.7432994513332254e-02 2.6238265868757105e-02 2.2847204034092794e-02
4137 3.0991153853301312e-02 2.7547846957814537e-02 2.5981036827840476e-02 2.4188045879325437e-02
4162 3.2137848255148538e-02 2.7165924612495007e-02 2.5716460753975157e-02 2.4562530443468678e-02
4188 2.9472152942127350e-02 2.6031442479682698e-02 2.5405427115368973e-02 2.4743675268176557e-02
4213 2.6965351643126856e-02 2.5834282946678000e-02 2.5215026402152896e-02 2.4528181749906453e-02
4239 2.7734755850415738e-02 2.5280781103633965e-02 2.5176836320360385e-02 2.4549389994228732e-02
4264 2.8004401598337614e-02 2.5242426653987904e-02 2.5008363539886336e-02 2.4423846406878114e-02
4290 2.6659071091485687e-02 2.5326460019022390e-02 2.4664360200240432e-02 2.4158614934808087e-02
4316 2.7516664642113331e-02 2.4625309634394021e-02 2.4338681232878301e-02 2.2404564873644728e-02
4342 2.6905784637661911e-02 2.5016394244709694e-02 2.4244140281394322e-02 2.2998569129011770e-02
4369 2.8470998111982615e-02 2.5261051045317284e-02 2.4067314081311131e-02 2.3161934311689891e-02
4395 2.4772814947277455e-02 2.5388239187618455e-02 2.3867236882664011e-02 2.4202329635613196e-02
4422 2.3570186700446416e-02 2.4719041648394224e-02 2.3740751794227966e-02 2.4989866099773161e-02
4449 2.2430004557547401e-02 2.4566646082999744e-02 2.3613646909700470e-02 2.4053303219072064e-02
4476 2.3444986534060130e-02 2.4206876223143103e-02 2.3648565595934201e-02 2.3992157633191513e-02
4503 2.3592807157715390e-02 2.3879533646175233e-02 2.3430825505765696e-02 2.4344921448250512e-02
4530 2.3836845484524249e-02 2.3802183245830499e-02 2.3392188715156248e-02 2.4069937194537094e-02
4558 2.3733261893812196e-02 2.3960988528483051e-02 2.3326477452198291e-02 2.1943036666434157e-02
4585 2.8531110216724165e-02 2.3814977522634839e-02 2.3241226790447489e-02 2.3084376101042858e-02
4613 2.6691832789672021e-02 2.3075865852446475e-02 2.2920482433841038e-02 2.3098423148057656e-02
4641 2.7371679502220414e-02 2.2694559407722248e-02 2.2597622754006563e-02 2.4895208210508057e-02
4669 2.7240963638584192e-02 2.2683768504079604e-02 2.2588608953760358e-02 2.3312725578888416e-02
4698 2.6048656084370014e-02 2.2590662118526894e-02 2.2308236914259649e-02 2.3077875576109852e-02
4726 2.5566793350847550e-02 2.2869559710138265e-02 2.2158144772998156e-02 2.2321463276746001e-02
4755 2.4896204014277057e-02 2.3502321860149666e-02 2.1876785431663937e-02 2.2753717343687252e-02
4784 2.4483803071648325e-02 2.3625122251352382e-02 2.1816054119140560e-02 2.3840102520500395e-02
4813 2.3720638266211735e-02 2.3526774190760880e-02 2.1501197494742885e-02 2.2756468548410291e-02
4842 2.3643830086384932e-02 2.3285741543012550e-02 2.1255732216745260e-02 2.2912773141411158e-02
4871 2.2370942762459767e-02 2.3286540828889368e-02 2.1205844189656653e-02 2.4250750011325706e-02
4901 2.3556635200595366e-02 2.3022318203845260e-02 2.1035882338660938e-02 2.3617890034643318e-02
4931 2.3209814480476987e-02 2.2345075341135945e-02 2.0847797042531147e-02 2.2297458704806594e-02
4960 2.3835132630039890e-02 2.2139447791579947e-02 2.0769548745625532e-02 2.1671410168273786e-02
4991 2.2482698571550941e-02 2.1549150287078156e-02 2.0774937827424012e-02 2.3086457929412885e-02
5021 2.2690113560170033e-02 2.1351560243217604e-02 2.0494263741196228e-02 2.4361671171511001e-02
5051 2.3198178119019031e-02 2.1209260018783982e-02 2.0342510899923005e-02 2.4518870511059498e-02
5082 2.3920291557290141e-02 2.0995427957854251e-02 2.0297491085267017e-02 2.6234945661542164e-02
5113 2.0677129778786107e-02 2.0388408966585114e-02 1.9946371943985408e-02 2.4664750631830934e-02
5144 2.3468060285585679e-02 2.0435546541941241e-02 1.9795244548636015e-02 2.4020233179983808e-02
5175 2.4341657280641305e-02 2.0257813028542904e-02 1.9636570970249068e-02 2.4307093011844416e-02
5206 2.3965332960767860e-02 2.0583784528319105e-02 1.9418252270137160e-02 2.4848551581665435e-02
5238 2.3352611033307991e-02 2.1368119037366573e-02 1.9223582582024834e-02 2.4711434384842690e-02
5270 2.0253403060318087e-02 2.1479192156476978e-02 1.9009524776924969e-02 2.4436098353425972e-02
5302 1.9255163669788744e-02 2.1108327451625053e-02 1.8871192762856537e-02 2.5242790050557296e-02
5334 2.0165207963197207e-02 2.1837368155102843e-02 1.8708688461701595e-02 2.6179130621077018e-02
5366 2.0557774933964268e-02 2.1341766915507931e-02 1.8601157664353885e-02 2.6763007036719633e-02
5399 1.9949460210923475e-02 2.0423725427363593e-02 1.8516147406340666e-02 2.8470513970774713e-02
5431 2.0452038114339266e-02 1.9116525810363161e-02 1.8350538963022300e-02 2.6827623726614180e-02
5464 2.0348143056811541e-02 2.0205813106012216e-02 1.8255404389382446e-02 2.6229493821673056e-02
5498 2.2508840234310656e-02 2.0639173653596576e-02 1.8072535429592751e-02 2.6326871378291261e-02
5531 1.6366213500278115e-02 2.0482241919120070e-02 1.7995887052671300e-02 2.5977893485721881e-02
5564 1.7276789186200237e-02 2.0570223785214337e-02 1.7947542858276821e-02 2.5305808292314769e-02
5598 1.6592675222914299e-02 2.0573538059694974e-02 1.7533060814887591e-02 2.3847723221990802e-02
5632 1.8838126167669778e-02 1.9734695967661087e-02 1.7314669336138566e-02 2.3271079327750077e-02
5666 1.6039619715558007e-02 1.9944784055656917e-02 1.7131299559582702e-02 2.5344482568703253e-02
5701 1.6691141663101039e-02 1.9427583199037812e-02 1.7022511256630013e-02 2.7612745628207813e-02
5735 1.6011833799042585e-02 1.9992852443153963e-02 1.6860155059241544e-02 2.7117662892375827e-02
5770 1.7092765332864079e-02 1.9674402809187863e-02 1.6676077821192403e-02 2.6981374368041933e-02
5805 1.5257999409801437e-02 1.9838590793944011e-02 1.6580035708507523e-02 2.5301799805796388e-02
5840 1.5859806597471326e-02 1.9255237265250691e-02 1.6570297189854255e-02 2.5789322100111867e-02
5876 1.7166251359223228e-02 1.9047006016682300e-02 1.6451643143214900e-02 2.3623008684111713e-02
5911 1.5752145212756585e-02 1.8958447175901338e-02 1.6364715000675156e-02 2.5511467089858963e-02
5947 1.5780313787551403e-02 1.8299521063827928e-02 1.6239381170306988e-02 2.6413404758061199e-02
5983 1.4906576830338691e-02 1.7841509016999657e-02 1.5919741872840620e-02 2.5291106390385010e-02
6020 1.4139607071111060e-02 1.7496371522846887e-02 1.6008277489142908e-02 2.7556286217652159e-02
6056 1.5362065273767378e-02 1.7879713381885542e-02 1.5995845525421992e-02 2.7509589379929866e-02
6093 1.5650544601494620e-02 1.8076869043293087e-02 1.5888985453601068e-02 2.7722739289251175e-02
6130 1.7133017026855546e-02 1.7788138346387594e-02 1.5771746077778870e-02 2.8593931648634996e-02
6167 1.8715525179086923e-02 1.7376069198513089e-02 1.5646214741782738e-02 2.6730387374749198e-02
6204 1.5723114238712865e-02 1.6599136211615351e-02 1.5311677240614219e-02 2.7999647095210856e-02
6242 1.6302223120751913e-02 1.7111781745932975e-02 1.5082320307456043e-02 2.8255877262395646e-02
6280 1.4706930090952253e-02 1.7551369657758387e-02 1.4970302296553495e-02 2.7721104383021666e-02
6318 2.0233351919919262e-02 1.6330839733137648e-02 1.5126484181240407e-02 2.8692740750553392e-02
6356 2.1494429545233951e-02 1.6024232883972811e-02 1.4993597863804387e-02 2.6678050673283882e-02
6395 1.9851163171103137e-02 1.6150478293623260e-02 1.4623284742710130e-02 2.4971464028412660e-02
6434 2.0503212001620974e-02 1.6464989149225895e-02 1.4168005106741099e-02 2.4851520175589337e-02
6473 1.6074368539858996e-02 1.5932290316279296e-02 1.4100328232570125e-02 2.7176525947768315e-02
6512 1.7720146195934650e-02 1.6089861367743485e-02 1.4005407205217146e-02 2.6459029093584996e-02
6551 1.5526224513470743e-02 1.5550678830617892e-02 1.3859301143463010e-02 2.8181841646729766e-02
6591 1.5050721431037806e-02 1.5175728065317640e-02 1.3567722705392193e-02 2.6311935743464243e-02
6631 1.4243268119106589e-02 1.4792223999645193e-02 1.3424299162215103e-02 2.2612654058619008e-02
6671 1.3653599402236316e-02 1.5660870052727649e-02 1.3278730532842564e-02 2.2379315964490831e-02
6712 1.2463877814518853e-02 1.4894396095535223e-02 1.3058465811300879e-02 2.0937644917752185e-02
6753 1.0388374552360413e-02 1.5597241272927498e-02 1.2977153743339076e-02 2.1064911455769275e-02
6794 1.2757955399167575e-02 1.5035474349519129e-02 1.2852527392158475e-02 2.2303468755553446e-02
6835 1.2587869056708167e-02 1.4582569328163042e-02 1.2720085817168325e-02 2.4053404547378698e-02
6876 1.2129605962682977e-02 1.4416499289588658e-02 1.2610546812811041e-02 2.4996256376998649e-02
6918 1.2386123929517989e-02 1.4310610994216821e-02 1.2586708643799627e-02 2.6105605618322980e-02
6960 1.1319021906326499e-02 1.4031762240889756e-02 1.2375586190172427e-02 2.6803516245571979e-02
7002 1.2941997589238419e-02 1.4813884057322535e-02 1.2372739953016354e-02 2.6527929277222806e-02
7045 1.3236745754281465e-02 1.5014631839661230e-02 1.2070532976768300e-02 2.7010220069983659e-02
7087 1.3894957843002875e-02 1.5420532784240715e-02 1.2037677167770156e-02 2.6932967085630977e-02
7130 1.3853262977705061e-02 1.5433048796719029e-02 1.1755720686830062e-02 2.7297715183000726e-02
7174 1.1758455183324412e-02 1.5074250960424029e-02 1.1604515497094847e-02 2.6210902671687020e-02
7217 1.3330023305412109e-02 1.4644625718574278e-02 1.1564978892437794e-02 2.5650079140751347e-02
7261 1.3741998835147595e-02 1.6004070063492248e-02 1.1338023942806918e-02 2.1477969451535128e-02
7305 1.2675371773495869e-02 1.5721002121981131e-02 1.1186571547379898e-02 2.2332459471791410e-02
7349 1.4136469170317578e-02 1.6149339605662671e-02 1.1042672408281495e-02 2.3975209124081798e-02
7394 1.2919851335286336e-02 1.5807023511842044e-02 1.0897397907531303e-02 2.5858793233728083e-02
7439 1.3651840213353195e-02 1.5887728523940048e-02 1.0900094699473506e-02 2.4171317686080163e-02
7484 1.3735130547683660e-02 1.7005340053914075e-02 1.0900477446873502e-02 2.5291516289725591e-02
7529 1.1880745216664768e-02 1.6050746726668730e-02 1.0784275853748415e-02 2.4589987772486666e-02
7575 1.0776178191636954e-02 1.5890581287200223e-02 1.0530788183081619e-02 2.4403901444148612e-02
7621 1.0050740886560272e-02 1.6427764768428110e-02 1.0598543280513240e-02 2.6048447670088071e-02
7667 9.5009617033472438e-03 1.5611815383206662e-02 1.0601933093072446e-02 2.9068583174746032e-02
7714 1.0681443743567276e-02 1.6484915062979666e-02 1.0570968500028144e-02 3.0593191002840747e-02
7760 1.2001098602769988e-02 1.5251004434103099e-02 1.0711900421759069e-02 3.2451722735772570e-02
7807 9.6266224949947965e-03 1.4792562432950351e-02 1.0419924476233300e-02 3.0246825931736332e-02
7855 1.0517233198569675e-02 1.4716137836573884e-02 1.0322047826744174e-02 2.8348232186845901e-02
7902 1.0536170655729538e-02 1.4644327270177282e-02 1.0029046840382083e-02 3.1043369117292885e-02
7950 1.6096926645570497e-02 1.4200967036060774e-02 9.9105321039347771e-03 3.0457087373823910e-02
7999 1.7963628884993033e-02 1.3937402959676048e-02 9.8344850178062604e-03 3.0752566628481137e-02
8047 1.4628246249043242e-02 1.3104330039376277e-02 9.6021664993883871e-03 2.9827480258674544e-02
8096 1.3469990268217380e-02 1.2183138215123179e-02 9.4327950743826605e-03 2.7536412838860880e-02
8145 1.3988360061835903e-02 1.1377575542931395e-02 9.3975437189289801e-03 2.5550915332880342e-02
8194 1.5143847191422255e-02 1.2243222242832585e-02 9.2702256534150651e-03 2.3548213515461325e-02
8244 1.4153246231763839e-02 1.2848326562152290e-02 9.0816603936694218e-03 2.2408955299736966e-02
8294 1.3188742973577305e-02 1.2563857752252994e-02 8.9140298653265226e-03 2.1117704914131230e-02
8344 1.1914991761831306e-02 1.2271867508364065e-02 8.7966380400192890e-03 2.0311050548241227e-02
8395 1.3909745466644474e-02 1.2613526621255144e-02 8.9772334917461727e-03 1.8507733075243671e-02
8446 1.4622528397290835e-02 1.2577081326174966e-02 8.6745687578669850e-03 1.6458734605996117e-02
8497 1.6719534100190336e-02 1.2869283272395782e-02 8.4589552059393114e-03 1.5071099412703903e-02
8549 1.6802443924421540e-02 1.2892917610285992e-02 8.4187172059703164e-03 1.4514530509946111e-02
8601 1.5122651191878056e-02 1.2643500194948643e-02 8.2830134581003412e-03 1.5157668870572349e-02
8653 1.5422619895780643e-02 1.2241238638478924e-02 8.1654312550265562e-03 1.6848398819259258e-02
8705 1.6728616014505260e-02 1.2079267666922466e-02 8.3181342227991450e-03 1.7781909541555230e-02
8758 1.5266345881733145e-02 1.2158536509177753e-02 8.4239084395953956e-03 1.7275855950960262e-02
8811 1.4687156208543328e-02 1.2045584906980045e-02 8.2344294259474315e-03 1.6393781219037784e-02
8865 1.5271008671668640e-02 1.2071157136684163e-02 8.2463429154153722e-03 1.5832543930491716e-02
8918 1.5765815590369159e-02 1.1949731365038296e-02 7.8512086082458410e-03 1.5983460180017284e-02
8973 1.7366699255613516e-02 1.2962399883151510e-02 8.0175476334908291e-03 1.4386110845643008e-02
9027 1.8211561376372809e-02 1.3009644621931327e-02 8.0883307581818276e-03 1.4064215793123558e-02
9082 1.7908254288125591e-02 1.2413600163343141e-02 8.0660606531215429e-03 1.4866136145143427e-02
9137 1.9734966022041500e-02 1.3136319168812194e-02 8.0385526610236013e-03 1.4297489936171304e-02
9192 1.9630191394062968e-02 1.2458911548886231e-02 8.1044953834596978e-03 1.4592810787165567e-02
9248 2.0010215678370247e-02 1.1285165866869340e-02 8.0892698003005581e-03 1.3696909987009565e-02
9304 1.7768230356549397e-02 1.1474130675795613e-02 7.9951186759971149e-03 1.4675582638078222e-02
9361 1.8642426283893565e-02 1.1510954751682068e-02 7.8219074092188423e-03 1.3639650304270279e-02
9417 1.9250637553398620e-02 1.1724960156069830e-02 7.7388311173496316e-03 1.5299965494269041e-02
9475 1.8259392867594482e-02 1.1279377329893814e-02 7.4256853832025405e-03 1.7434425456227975e-02
9532 1.9580031471593928e-02 1.1848116435065559e-02 7.3780660811940679e-03 1.4333944083452677e-02
9590 1.9179278922932141e-02 1.1737946217925788e-02 7.4029366563267418e-03 1.4209029342910018e-02
9648 1.9813094827160427e-02 1.1825641828936306e-02 7.5596935996226078e-03 1.3140236510905234e-02
9707 2.0432919882052758e-02 1.1754207634446900e-02 7.1733881592190851e-03 1.6295754058145429e-02
9765 2.1894213585961997e-02 1.1163305592751471e-02 7.2001372910465156e-03 1.4959721612547328e-02
9825 2.0942695815991397e-02 9.9084365537396302e-03 7.1387924758524735e-03 1.4072659162016721e-02
9884 2.5974270388629206e-02 9.5365659312902640e-03 7.1064161746768884e-03 1.4420124815312518e-02
9944 2.3709108104376431e-02 9.5246421466538278e-03 7.1579090531118661e-03 1.4504506871165446e-02
10004 2.1035167353246398e-02 9.6820280626377375e-03 7.2382487131789075e-03 1.4261298078222850e-02
10065 2.0865150117115761e-02 9.9117859578898848e-03 7.3483912454035405e-03 1.2555640820653968e-02
10126 2.0627124312718847e-02 9.3091414394643746e-03 7.1055949933654938e-03 1.3087940431576683e-02
10188 1.9570333222049485e-02 9.9710023774892687e-03 7.1478192594242040e-03 1.5286044143657418e-02
10249 1.9071784142869030e-02 9.3861653037691228e-03 7.1261342074314671e-03 1.5480402353645339e-02
10312 1.8955473740724704e-02 9.6184659445913701e-03 6.5307791511675095e-03 1.8473511437145040e-02
10374 1.7594917162969126e-02 9.8322950304302603e-03 6.0162054231679418e-03 1.7735324970717836e-02
10437 1.8160399032430830e-02 1.0177265122607637e-02 6.1112506149585410e-03 2.1288371191468536e-02
10500 1.6517578124606191e-02 1.0031613639503001e-02 5.9519316210339124e-03 2.0753749130673627e-02
10564 1.8010683459537380e-02 9.0939311244989662e-03 6.0531691160926604e-03 2.2652999422582809e-02
10628 1.7829091218529491e-02 8.9496992522681840e-03 6.1136211607758506e-03 2.3612215462371244e-02
10693 2.3273122124275347e-02 7.9407841057040907e-03 6.3600776934201741e-03 2.4544788669079387e-02
10758 1.9628678965446289e-02 8.0797610628965399e-03 6.1138488586895967e-03 2.5309893334363842e-02
10823 1.8338877041904400e-02 8.7411680297319050e-03 6.1120742821243468e-03 2.7147249467613155e-02
10888 1.7850637787456047e-02 9.4011147284948082e-03 5.9854330920300347e-03 2.6697169690810485e-02
10955 1.7470016463294324e-02 9.6890230214361495e-03 6.0185219082592445e-03 2.5916390869404893e-02
11021 1.5873389924693559e-02 1.0079609689250701e-02 6.1878367269344592e-03 2.5054878244185397e-02
11088 1.7186838384148528e-02 9.9060026296335923e-03 6.3041983380259792e-03 2.2843304214927862e-02
11155 1.7056161260138369e-02 1.0174363818229337e-02 6.3362333291051565e-03 2.3690084767220343e-02
11223 1.8196137326582984e-02 9.4770441712500597e-03 6.1087570351433529e-03 1.9085772814297353e-02
11291 1.8494285155123413e-02 9.6757049637472559e-03 5.9798329591324029e-03 2.0083028432419936e-02
11359 1.8255423621573341e-02 8.4752667884770982e-03 5.9234992344343596e-03 1.8806373151094902e-02
11428 1.8276603360370347e-02 8.4328934138507838e-03 5.9722852865304876e-03 1.8372501066178271e-02
11498 1.8846918291808346e-02 8.0777179383071385e-03 5.8162024770842535e-03 1.8158111410321531e-02
11567 1.8860187396129102e-02 7.8362015016331110e-03 5.6515475348225541e-03 1.9520821452100989e-02
11637 1.8482571851649698e-02 8.7822975402587211e-03 5.6970630871776562e-03 1.9717366452999263e-02
11708 1.7401524589194084e-02 8.2985325290210188e-03 5.5218339401646999e-03 1.7429710144739374e-02
11779 1.9042333414483914e-02 8.2573563776099368e-03 5.7057087632079728e-03 1.9509139431175604e-02
11851 1.9794555827898574e-02 7.2642800777679151e-03 5.4591139589608151e-03 2.0559554376856304e-02
11922 2.3976685879286030e-02 6.8657826019417056e-03 5.2080464478294619e-03 2.0999026971253665e-02
11995 2.2186500214879890e-02 6.9774334466405907e-03 4.9748337184363223e-03 2.1759987858699814e-02
12068 2.2589380240012114e-02 6.2657117447881827e-03 4.7041377230893078e-03 2.2747781605101269e-02
12141 2.3983480627049580e-02 7.1081139468788246e-03 4.4463326445519646e-03 2.4144195210160646e-02
12214 2.0622585286651618e-02 6.2907970033082572e-03 4.3107718065104050e-03 2.4567741093958984e-02
12288 1.9332210685732876e-02 6.1933518666337228e-03 3.9966472118916352e-03 2.4865426770452226e-02
12363 2.3246395597691372e-02 6.5466483403533449e-03 3.7691750500229437e-03 2.4270000497968347e-02
12438 1.9635338528868229e-02 7.3406669128595059e-03 3.7923068282345040e-03 2.4179762818299366e-02
12513 1.9505444975813302e-02 6.7482098100650756e-03 4.0264694913149102e-03 2.3106592787787705e-02
12589 2.0580205529704187e-02 5.7226238440377664e-03 4.2220797914808150e-03 2.1133554007978450e-02
12666 2.1740853409896510e-02 6.3375812605869219e-03 3.8472337721282557e-03 1.9056901796514869e-02
12743 1.8998863837376145e-02 6.8667972883906803e-03 3.7010516687493444e-03 1.7854416838323672e-02
12820 2.4660763506604177e-02 4.9262349867688071e-03 3.8316531372563079e-03 1.8346960748589991e-02
12898 2.3934158102329017e-02 4.8263610461549700e-03 3.6036392574282372e-03 1.7821739898023048e-02
12976 2.4709074300137690e-02 4.5129997910549058e-03 3.5410390463064267e-03 1.8885886702459276e-02
13055 2.3434683992162975e-02 3.9774628213025132e-03 3.7722345684888525e-03 1.9393981388142523e-02
13134 2.6365830605200813e-02 4.1561878859864843e-03 3.7941923027624558e-03 1.9139867700862068e-02
13213 2.4160994004156833e-02 3.9763252495297330e-03 3.7429742374054387e-03 2.0693572077863820e-02
13294 2.3885197244940426e-02 4.0055235202288708e-03 3.5028118271276387e-03 2.0235886413534243e-02
13374 2.5251844275002489e-02 3.9759452204592982e-03 3.3007956892674439e-03 1.9071269663258672e-02
13455 2.7966709374724064e-02 3.4044470654619463e-03 3.4546029261122158e-03 2.0950769952854831e-02
13537 2.6371904078191344e-02 3.9559273257501193e-03 3.6469389948242670e-03 2.2153449314954443e-02
13619 2.4569225878235901e-02 4.0673226316577660e-03 3.7312127145829876e-03 2.1731354518956914e-02
13702 2.3659848599358324e-02 4.1317522336430379e-03 3.6445474728079574e-03 2.2564449868868963e-02
13785 2.5416117474120925e-02 5.0452878563623793e-03 3.7928994702181029e-03 2.0676134092798115e-02
13868 2.6429619680720773e-02 5.7827561782214376e-03 3.5032295692678517e-03 1.9217387132484665e-02
13953 2.6114845321242031e-02 5.8079695854946767e-03 3.3985310352113718e-03 2.2453056006990657e-02
14037 2.7503933555332316e-02 5.8213426668826118e-03 3.3580099515400086e-03 2.4188515433770208e-02
14122 2.7120656129694443e-02 6.4757204996771511e-03 3.2430980385520503e-03 2.3402830053238066e-02
14208 2.5326801217766426e-02 6.7166177204199817e-03 3.2250612427151548e-03 2.3529305669782619e-02
14294 2.3962603214885192e-02 7.5029910237894848e-03 3.2676337794083077e-03 2.3000900172152505e-02
14381 2.2865926673313774e-02 7.4714677937215423e-03 3.1715186338848733e-03 2.3405077712093880e-02
14468 2.3169724656855240e-02 5.8103780280197581e-03 3.0502485508160371e-03 2.1148770434959219e-02
14556 2.0808605245972445e-02 5.1743318619621448e-03 3.2226923865859014e-03 2.1531749653893595e-02
14644 2.0428570549800462e-02 5.1147380451116442e-03 3.3177310212554323e-03 2.0566006460502995e-02
14733 1.8448693867560539e-02 5.2397729761419765e-03 3.1655287623572059e-03 1.9168452512497214e-02
14822 1.8410827421606935e-02 5.6437911101201443e-03 3.4535843430882895e-03 2.0197331304253940e-02
14912 1.7413817654677810e-02 6.5013758497233232e-03 3.7780606552229035e-03 2.0025234133432157e-02
15003 1.8975638795329097e-02 6.9982404905928330e-03 3.3652492395911393e-03 1.9592042866410697e-02
15094 1.8544002688085093e-02 7.8285229418679769e-03 3.2981904949304086e-03 2.0171066605911836e-02
15185 1.9299257971966077e-02 8.9996510685791398e-03 3.0173997144513631e-03 2.1245552113075217e-02
15277 2.4508511206234984e-02 9.9758974390400379e-03 3.0571331177415839e-03 2.0019265110079454e-02
15370 2.1327495588743806e-02 1.1066816356282150e-02 2.9332031399010861e-03 2.1781148323536614e-02
15463 2.1746088812053976e-02 1.0416917536221981e-02 3.0851979686179476e-03 2.0829471367432295e-02
15557 2.3645347279514950e-02 1.0440143326944984e-02 3.2190164047614100e-03 2.1811957013686545e-02
15652 2.3150652878117572e-02 9.2317119244192947e-03 3.2144059561276528e-03 2.0636582694067762e-02
15747 2.8937372111350390e-02 9.2958065377282129e-03 3.0207810747208130e-03 1.9926617738152408e-02
15842 2.8426632979826949e-02 1.0603929263726108e-02 2.9463665160935903e-03 1.8813996538613265e-02
15938 2.9259780237775646e-02 1.0498731560887431e-02 2.8625764758979377e-03 1.7408001193579326e-02
16035 3.1443505064366550e-02 9.9311543975181271e-03 3.0670577872594640e-03 1.8694654878733674e-02
16132 3.5117554354099689e-02 9.9276736848026292e-03 3.1738347236116571e-03 1.8190852623524156e-02
16230 3.5311283275288985e-02 9.4266430188497674e-03 3.6509467041253574e-03 1.5799113756716054e-02
16328 3.3080526608428640e-02 9.2375578668818514e-03 3.7965393345584797e-03 1.6536679287386669e-02
16427 3.1649947421203195e-02 8.5591339984542048e-03 3.6003029456218583e-03 1.6592427012998900e-02
16527 2.7431378905830583e-02 7.4074155479754156e-03 3.1774711307716030e-03 1.5810972632752662e-02
16627 2.3711309839460903e-02 7.2189314890852563e-03 3.0955230777461873e-03 1.7914961566240950e-02
16728 2.1052239742691659e-02 6.4114415543071734e-03 3.0407179765830072e-03 1.6837553520989368e-02
16830 2.5645171066916550e-02 5.4611973845782869e-03 2.7569254928913045e-03 1.8326248427655067e-02
16932 2.5330214880251223e-02 6.2727291272482999e-03 2.5752263219660509e-03 2.0482798966066973e-02
17035 2.5454863378210790e-02 6.2008284157010207e-03 2.6204150933926140e-03 1.9714555749635210e-02
17138 2.2407116020612516e-02 6.2702629982057667e-03 2.4608281373198482e-03 1.9826791931294330e-02
17242 2.4433787783434635e-02 7.0575952561583444e-03 2.7409063068817296e-03 1.9609741717635076e-02
17346 2.5986591476698906e-02 6.4107811797808889e-03 2.5296869574000791e-03 1.8764828811035805e-02
17452 2.8018225484300330e-02 6.2594338256792836e-03 2.6543088063183395e-03 1.8904357838474994e-02
17557 2.5327872724201894e-02 6.2002052333023361e-03 2.8417332437622456e-03 2.0612304362204403e-02
17664 2.5342477704257127e-02 5.7982404688744493e-03 2.7881477530287135e-03 2.0445297586182409e-02
17771 2.6885930896159427e-02 5.7130096257171914e-03 2.4763154536389109e-03 1.9902790338336307e-02
17879 2.2525138487413443e-02 5.9176155973010847e-03 2.2888308456038287e-03 1.9233039519750195e-02
17987 2.4219090416406464e-02 5.4905932930207069e-03 2.0664408026057624e-03 2.1016445038249509e-02
18097 3.0155161515963091e-02 7.2918914553030678e-03 2.1300282628534672e-03 1.9136113766502150e-02
18206 3.1541786509814318e-02 6.6942235626245017e-03 1.8498806159318315e-03 2.0634771012168929e-02
18317 2.8449733698220236e-02 7.4048319696407017e-03 2.0437390342953332e-03 1.9149669273499259e-02
18428 2.5513926125843023e-02 6.4622776076355137e-03 2.4025392898564535e-03 2.0315160449790870e-02
18540 2.4210372277187253e-02 7.3877879719649320e-03 2.3032734907456609e-03 2.1491045549907883e-02
18652 2.4454095679782073e-02 6.6012813626866729e-03 1.9689141487289064e-03 1.9872538229165460e-02
18765 2.3114817716276270e-02 7.0410446352894285e-03 1.8200249490241127e-03 1.7426336453474578e-02
18879 2.2645947410288636e-02 7.6927122414967020e-03 2.0470772083197586e-03 1.5442625277595212e-02
18994 2.4781191111271805e-02 7.6534088505733067e-03 1.9744912470992526e-03 1.6164052171191989e-02
19109 2.3883636391432650e-02 8.7225757885609490e-03 2.2066943061104238e-03 1.6377131883760665e-02
19225 2.4157594810705341e-02 1.0333964693326703e-02 2.2480366703723220e-03 1.8091192820006929e-02
19341 2.3997746150328569e-02 8.6410020129175091e-03 2.2616587570258861e-03 1.3491844065488090e-02
19459 2.4912022141655332e-02 8.5991842331127888e-03 2.3166158514883461e-03 1.4916511292864754e-02
19577 2.6693044328674920e-02 9.1065572426748398e-03 2.4525920887986663e-03 1.5100484144938475e-02
19695 2.5167010241403887e-02 9.4869557057589704e-03 2.5890298212749574e-03 1.4950927483717402e-02
19815 2.6651142021688279e-02 8.7883986105882217e-03 2.5338760453904596e-03 1.2627891611044495e-02
19935 2.5789767514010409e-02 8.9915062538600266e-03 2.5169467942378621e-03 1.3527054726004906e-02
20056 2.7886460849734451e-02 9.1307842034326070e-03 2.7628517445306144e-03 1.1566556124052441e-02
20178 2.3756089804300440e-02 8.9973020322525743e-03 2.6998609609321100e-03 1.2180258919058384e-02
20300 2.1517493793439257e-02 1.0612552447820223e-02 2.6748039422583858e-03 1.3550310955058320e-02
20423 2.2371696255907070e-02 9.4777222238769943e-03 2.7511633007243352e-03 1.3347456724577600e-02
20547 2.3173109275070880e-02 7.7150656837309262e-03 2.8327040532022396e-03 1.2057994745102940e-02
20672 2.1790828235239368e-02 7.5989418623572114e-03 3.0165719480715891e-03 1.2201770372102794e-02
20797 2.3078089650656053e-02 7.2109083445618394e-03 3.0844190751585510e-03 1.3531906468223998e-02
20923 2.0635627727737305e-02 7.5402655725669288e-03 2.6639717539720387e-03 1.5801145062269373e-02
21050 2.3167110639327304e-02 7.8843732430565749e-03 2.5305884864449402e-03 1.8566228521418537e-02
21178 2.1954458638364982e-02 9.3770495475296034e-03 2.8427291627273199e-03 2.1234596437721853e-02
21306 2.0215500532549502e-02 8.8018052135687697e-03 2.5086430845722152e-03 2.2704814004937734e-02
21436 2.1013843197632665e-02 7.7449296604943374e-03 2.9189186016138624e-03 2.0173378499864780e-02
21566 2.0316479068484605e-02 9.9978599767249765e-03 2.5898887413915439e-03 1.9746412219844078e-02
21697 2.1243148327661054e-02 9.0806541971846233e-03 2.3498247665375560e-03 1.9726870766401894e-02
21828 2.2176410966092130e-02 1.0551263464316119e-02 2.3656223893946393e-03 1.7659107091148041e-02
21961 2.0012220549251725e-02 1.0183599297315826e-02 2.3331797538732602e-03 1.8113978578328971e-02
22094 1.9567276871580774e-02 1.0037800102608130e-02 2.2766294569096512e-03 1.8138786718796540e-02
22228 2.0044017537970693e-02 1.0378899499794092e-02 2.3408043469038686e-03 1.7537422147874127e-02
22363 1.9463822486251003e-02 1.0468190156347368e-02 2.4548219411867356e-03 1.8693869764173532e-02
22498 1.8570060919309794e-02 9.5119704253612269e-03 2.1663564638736421e-03 1.7589751973190570e-02
22635 2.0007987632605029e-02 1.0076028580356500e-02 2.0969844717978470e-03 1.7093400071966691e-02
22772 1.9263217353711393e-02 8.3572163571131730e-03 1.9647366273429778e-03 1.7367986264265167e-02
22910 1.9860099569428191e-02 7.7517117001421054e-03 2.0482807121658952e-03 1.8099908674433007e-02
23049 1.8704695585217868e-02 6.4671958722513079e-03 1.9369327416036697e-03 2.0303735541045365e-02
23189 1.9696520636605930e-02 5.5049323612624823e-03 1.9949305437663156e-03 2.0958564212324671e-02
23330 1.9036475384970442e-02 6.2546123990899760e-03 1.8576810857284798e-03 2.3686888337580259e-02
23471 1.8955140271905924e-02 8.3645916496227768e-03 1.8826304624111057e-03 2.6471184502464884e-02
23614 2.0105453742950752e-02 8.8633495213981117e-03 2.0800855257767648e-03 2.8407670663587292e-02
23757 2.4944289726162916e-02 8.0464176832775181e-03 1.7724813631528891e-03 2.7327189027396170e-02
23901 1.9009254150179011e-02 7.4620035920280881e-03 1.9402663111853791e-03 2.4619847435987552e-02
24046 2.1848127877938550e-02 8.2765709404249987e-03 1.7218788340299662e-03 2.5982188548560825e-02
24192 1.9902069177056836e-02 7.9352987043284084e-03 1.6231726828267456e-03 2.5218773554705254e-02
24339 1.9898901376200984e-02 7.0012600469903097e-03 1.7576496009857889e-03 2.5181821925574055e-02
24486 2.3571857970652199e-02 6.6175018111137573e-03 1.4050030087222609e-03 2.4991747020123745e-02
24635 1.4851710071370872e-02 7.3297179401744517e-03 1.2311915298478526e-03 2.4419661619629163e-02
24784 1.5010357378564043e-02 6.4980970648564895e-03 1.5383627305866066e-03 2.4903686061879093e-02
24934 1.8074727590766670e-02 6.3393247202255809e-03 1.3578320692809731e-03 2.5588638714460377e-02
25086 2.1937758973301524e-02 6.4297174902109289e-03 1.2871144762669484e-03 2.4470535606624155e-02
25238 1.9710205004270509e-02 6.9437667255455304e-03 1.0179111546864128e-03 2.0495834276840874e-02
25391 2.0692228488835174e-02 7.2498675399739199e-03 1.2067787101627259e-03 2.0529294858828373e-02
25545 1.8039648089251070e-02 7.3358055633294672e-03 1.2604536251606957e-03 2.1065954021332933e-02
25700 1.6962679704963735e-02 6.7281588551647564e-03 1.1583939632777707e-03 2.0938861594282820e-02
25856 1.5705679209443768e-02 5.2816711893841628e-03 1.1860323374751625e-03 2.0945191289615250e-02
26013 1.8124590211826108e-02 4.8164546884275072e-03 9.3270159133251873e-04 1.9821393355989980e-02
26171 1.7714581573660459e-02 5.6330304467892001e-03 1.1508147906367228e-03 1.7766135460348331e-02
26329 2.1176506369742443e-02 5.0485517438552119e-03 1.1998806773778625e-03 1.8553606442213821e-02
26489 2.1411837450180493e-02 4.5144477286331863e-03 1.6441679139258536e-03 1.7055817390111416e-02
26650 2.8835096104330660e-02 4.3368139063290068e-03 1.5834199543187655e-03 1.9128894470358704e-02
26811 2.4908623159607401e-02 4.2791040427978544e-03 1.3430538881862297e-03 2.0753680914115447e-02
26974 2.5313902715695669e-02 4.7435340392528724e-03 1.1837909411117620e-03 1.8842895246555913e-02
27138 2.5417680459193348e-02 5.5119954264000182e-03 1.1403815080700541e-03 1.8108457061053795e-02
27302 2.6681887866594090e-02 6.0354714216167560e-03 1.2269107869099516e-03 1.9060723953516989e-02
27468 3.6040942868212023e-02 5.7941606926991129e-03 1.8185565307482499e-03 1.9634680133482019e-02
27634 3.7737768111663406e-02 6.1477829648732829e-03 2.0155356216537967e-03 1.9883139022995988e-02
27802 3.7025886326411128e-02 6.3072763482220351e-03 1.9579453180540440e-03 2.1787514302078592e-02
27971 3.1439693271898772e-02 6.6683691111165677e-03 1.6287652440136746e-03 2.2278304246219238e-02
28140 3.1515568214192546e-02 7.1743520643383629e-03 1.2227195218857956e-03 2.2862218774638232e-02
28311 3.6682952135463465e-02 8.1888811085736313e-03 8.5824928578726034e-04 2.4867900043100688e-02
28483 2.8499236342773404e-02 9.0292986364791661e-03 8.2162102934535408e-04 2.2319340438876623e-02
28656 2.7008447749793496e-02 7.2773877110877683e-03 9.7275187688838916e-04 2.4569341047300020e-02
28829 2.6772161159010155e-02 6.5432548965398407e-03 8.9300206722786601e-04 2.2218090315549444e-02
29004 2.4759082625770090e-02 6.9388664841114611e-03 9.2684176891899561e-04 2.1339510286444985e-02
29180 2.4956515919998257e-02 6.2216747527605865e-03 1.0734962719366470e-03 2.2859103583781071e-02
29357 2.4279295179173710e-02 6.0813783296822521e-03 9.6952067004063558e-04 2.2233408731691662e-02
29535 2.9050267983379507e-02 6.4477051545440700e-03 9.9367385679705045e-04 2.2098783201853878e-02
29715 2.2182327647122246e-02 6.1486695506265399e-03 1.2270828474534312e-03 1.9002983673319318e-02
29895 2.5043081572984516e-02 5.7902975299067849e-03 1.1279251439627602e-03 1.7176045099643877e-02
30076 2.4210806432539811e-02 6.2677702240525601e-03 1.1027175741116224e-03 1.8026848266873396e-02
30259 2.7630249665859141e-02 6.7635655273048378e-03 1.0946178480962798e-03 1.6744251542597510e-02
30442 2.6532023621028133e-02 5.7381446700559557e-03 1.0322290542870149e-03 1.6911352538957924e-02
30627 2.2195355697090302e-02 5.4162711839247368e-03 1.3249018018012260e-03 1.6533600862181919e-02
30813 2.2960061189651548e-02 4.6559842301319154e-03 1.2997441351488837e-03 1.7369180863125999e-02
31000 2.8826658770177871e-02 5.2385186653556293e-03 1.4879451242375552e-03 1.6700807590998457e-02
31188 2.9979217627014165e-02 4.3130225249415899e-03 1.3218093806331987e-03 1.7800860896724502e-02
31377 2.3965107219057202e-02 3.8778923195530446e-03 1.1776438397078648e-03 1.9917928307249921e-02
31567 2.4144008261029914e-02 2.8622610947728333e-03 1.2431927784510854e-03 2.2226286300985332e-02
31759 2.3651622229862945e-02 3.7792079542300350e-03 1.3536243908377488e-03 1.9155327327293192e-02
31951 2.4184837432316919e-02 3.0403574776820541e-03 1.3705161664387955e-03 1.8103618550894707e-02
32145 1.9607142469446059e-02 4.3583383320719982e-03 1.0388915159905698e-03 1.7132066781260114e-02
32340 2.1550799911747243e-02 3.1327070459529205e-03 6.8445225563529277e-04 1.6103372360598445e-02
32536 1.9325643462030861e-02 3.3929364928001471e-03 9.1636167027475679e-04 1.4485174749978014e-02
32734 2.2423405592312040e-02 2.3707507366136360e-03 1.0789247001780078e-03 1.4033107166477432e-02
32932 2.4246085274468365e-02 2.8771832929415098e-03 1.0113493942525142e-03 1.2824418886081324e-02
33132 2.4193779158708573e-02 3.1045622030371200e-03 8.7325693333417664e-04 1.2952328405651303e-02
33333 2.1228806363814134e-02 3.0084167344354151e-03 7.3496483461288342e-04 1.4042481008333496e-02
33535 1.8909775032337595e-02 3.9257602045520423e-03 7.8736264784129428e-04 1.1997357775666906e-02
33739 2.3014720476968620e-02 4.4429723451795411e-03 1.1038858322253153e-03 1.0135927246262333e-02
33943 2.1506865928315688e-02 2.3535769554690056e-03 7.2078313041712416e-04 9.5855257579391395e-03
34149 1.8426331395339335e-02 2.1377854094986048e-03 9.2344497350871357e-04 9.0317844318031915e-03
34356 2.0047217833644770e-02 2.7933195844996872e-03 7.5798981846142421e-04 8.0354464934925263e-03
34565 1.9879912091940510e-02 2.0819172164471267e-03 1.2556197585715800e-03 7.2258091828394377e-03
34774 2.2414962141091510e-02 2.7727611738787017e-03 1.1940423882781381e-03 8.3104517372761810e-03
34985 2.3175076776219106e-02 2.7048629518389156e-03 1.1953432365199301e-03 9.0798703867109865e-03
35198 2.6264279148872527e-02 2.8799079906807190e-03 8.9897446926867630e-04 9.7836853000820012e-03
35411 1.9948081820937658e-02 3.3083676604812595e-03 8.2658267046309408e-04 7.8578285816917059e-03
35626 1.9394011557260726e-02 3.5837423330088436e-03 9.3336131320664872e-04 9.3935168019664284e-03
35842 1.9642625250130719e-02 3.8739301007103544e-03 9.7366549012478654e-04 8.8268490196096172e-03
36059 1.7354984931133854e-02 4.6092537228625829e-03 1.2062943674835402e-03 9.6720625644639568e-03
36278 1.9493644831810486e-02 5.0027693850613897e-03 1.3161306301392450e-03 1.1348556252943509e-02
36498 1.8574593945210771e-02 4.7827357191015940e-03 1.3226535266389616e-03 1.2575903281196621e-02
36720 1.8687997013085877e-02 4.2371157239461388e-03 1.7705009663745441e-03 1.3990150249407085e-02
36942 1.7083432546687705e-02 4.4942471189773903e-03 1.5665673426705773e-03 1.2354749588442848e-02
37166 1.9841029756126338e-02 4.8347098140983924e-03 1.5765761620871732e-03 1.3539290761132694e-02
37392 1.8507877353892532e-02 6.0536070918997265e-03 1.4525855146060307e-03 1.0549086135072772e-02
37619 1.8503205089577424e-02 5.0313926374381257e-03 8.1553177309179326e-04 1.2709428011061674e-02
37847 1.8581495849501750e-02 4.9540113318070622e-03 8.2679984061251321e-04 1.1540294072192703e-02
38077 1.7277228494598562e-02 3.8413037517512905e-03 7.1443213912592007e-04 1.1340607154319060e-02
38307 1.6687189411201508e-02 4.0529176760698560e-03 7.3307774383435387e-04 1.0731825118397431e-02
38540 1.8630133379538782e-02 5.0120623851496182e-03 1.1363345540363889e-03 9.6317207472494948e-03
38774 2.0400591866194473e-02 4.1939280488875186e-03 1.2992472572048719e-03 9.7032891788398912e-03
39009 2.1421911628366264e-02 3.4816274469985364e-03 1.4257363512008014e-03 9.5259564692932175e-03
39245 2.4133231080827877e-02 3.9267690528616006e-03 1.9120925102051878e-03 1.1387695187964120e-02
39484 2.4613367907354022e-02 2.9610857108660626e-03 1.7080690587818470e-03 9.3877907337246436e-03
39723 2.8188558633565619e-02 3.9714316543074668e-03 1.6019735747896391e-03 1.0245101011613356e-02
39964 2.6619392775325545e-02 3.6507915471332142e-03 1.7513443436469878e-03 1.0954222493435473e-02
40206 2.4937268821500047e-02 4.7558060790870993e-03 1.6292979370955418e-03 1.1804794513571415e-02
40450 2.2710645195302193e-02 4.8353695443149602e-03 1.9096782870957618e-03 1.2085372566538632e-02
40696 2.1540504445678010e-02 3.6863457263813793e-03 1.3198515776275954e-03 9.7780205411818200e-03
40943 1.9450894525585682e-02 4.3865507321780850e-03 1.4577887320548211e-03 1.1856594223593642e-02
41191 2.0978069275638278e-02 5.5556233432652036e-03 1.6546287767460477e-03 1.3431784096360366e-02
41441 1.9620944804939533e-02 5.1177117769928282e-03 2.2343625908639586e-03 1.2064673441365303e-02
41692 2.1176862642429906e-02 4.1443353309694730e-03 2.1335242069790983e-03 1.1389120492277471e-02
41945 2.1580623643728369e-02 5.0378107999361488e-03 2.0539290795205112e-03 1.1292533185555675e-02
42200 1.9717025529930488e-02 4.9800273755065128e-03 2.0603337040366876e-03 1.0807903171669797e-02
42456 1.9599246731136943e-02 6.0054785336718375e-03 1.8639193469052184e-03 8.3115858161685319e-03
42713 1.9548201667326515e-02 5.7268599459766589e-03 1.4905041326443991e-03 7.1597653407130535e-03
42972 1.7933602046588781e-02 5.4661235030671884e-03 1.3318584595558569e-03 8.1381117387554491e-03
43233 1.6096473078942797e-02 5.6049958819385237e-03 1.5948909391385602e-03 6.6989838514238675e-03
43495 2.0615727281042218e-02 3.8901153948476264e-03 1.6285541575195017e-03 6.1892287599625284e-03
43759 1.6310009015183258e-02 5.5908386035052882e-03 1.8508959374412548e-03 7.4434676722480164e-03
44024 1.7103734685997463e-02 6.8705224745565507e-03 1.6605384506536147e-03 6.4607505594199699e-03
44291 2.1941562013827465e-02 5.8018206123472416e-03 1.6719740487014523e-03 5.2460973947818790e-03
44560 2.6506396279913913e-02 5.5909185330194067e-03 1.5669484397144995e-03 5.9290690937296997e-03
44830 3.5560906206451581e-02 8.2043982377916214e-03 1.1665026859764005e-03 7.1339077920515859e-03
45102 3.9506653770130629e-02 6.4431478469528791e-03 1.2659665408436549e-03 8.6298395090375069e-03
45376 3.2157728280864162e-02 4.7143799314067758e-03 1.4319020014104122e-03 6.1753955817214212e-03
45651 3.0851835338746691e-02 5.5705011203999177e-03 1.6044141632581832e-03 6.0080685972706549e-03
45928 2.5802637923715510e-02 5.5329795881482458e-03 1.8952794393142236e-03 6.0092557350595599e-03
46207 2.4201597420788090e-02 3.4181637700398948e-03 2.1030392721590463e-03 6.2386257762401254e-03
46487 2.2463244856499087e-02 2.7220260626730219e-03 1.6099659906636532e-03 4.8382037195864314e-03
46769 1.7675271761965372e-02 3.7719673625331573e-03 1.2470113721144704e-03 6.4566167654834805e-03
47053 1.9119179190712710e-02 3.7809686353031946e-03 1.3159526981869618e-03 6.4369957087023755e-03
47338 2.2359257110262432e-02 5.3842794830987195e-03 1.2914796372990311e-03 8.2770625205770276e-03
47625 2.2873896427574203e-02 5.4500156680200584e-03 9.1578285241822321e-04 7.8754300412964273e-03
47914 1.7765142659314948e-02 4.4871486982431819e-03 1.1836983717751215e-03 9.2763518385552413e-03
48205 1.9061980509531895e-02 4.8587396596488919e-03 9.7752294240083248e-04 8.6983141576675305e-03
48497 1.9683605192601039e-02 3.5654480239357689e-03 1.6041659061531988e-03 7.8764771872847916e-03
48792 2.1520711327638886e-02 3.8888959690251967e-03 1.5968916480637585e-03 7.4316598881664087e-03
49088 1.9983444491548541e-02 4.0704944158975742e-03 1.5733687746029013e-03 6.4199572055329557e-03
49385 2.4652150698362241e-02 5.1205018184510287e-03 1.2665627402065338e-03 6.5178676104397093e-03
49685 2.1044333830248174e-02 5.7920489402256692e-03 2.0371615223931938e-03 5.4532443388604634e-03
49986 1.9516029212450658e-02 6.0604190844032457e-03 1.9202310237790288e-03 6.2426554116803423e-03
50289 1.9922147546689639e-02 6.4677558506006649e-03 2.3252753163028883e-03 5.5467807136183600e-03
50595 1.8125295833386179e-02 5.2977756756257266e-03 2.1007878829435445e-03 5.9068049584898308e-03
50901 1.8053429196679072e-02 5.9164192955099004e-03 1.8347474205926417e-03 4.7464151906435603e-03
51210 1.8281159790886292e-02 7.3088221751792526e-03 1.6123515043890979e-03 5.8758032382542069e-03
51521 1.6910079614646301e-02 6.2051146818810077e-03 1.7700930340522891e-03 4.9885086085116326e-03
51833 2.9252143819797016e-02 5.4785116746103313e-03 1.6027736899348888e-03 5.4406095187564674e-03
52148 2.5692256139823288e-02 6.8583383946635434e-03 1.4126454515333009e-03 5.8188078237726426e-03
52464 2.3712163908800266e-02 3.8385968412353311e-03 1.5993725921160662e-03 6.4354194240975326e-03
52782 2.1134048148494178e-02 3.9323478794531797e-03 1.2319603536131707e-03 6.0278268121545797e-03
53103 2.2756223327774494e-02 3.5410200116625656e-03 1.0986978412805826e-03 6.3274287374300853e-03
53425 2.7668095227390221e-02 4.2100326543722533e-03 1.1726722242655363e-03 5.8272917444207595e-03
53749 3.0122752207851211e-02 4.4129998969538731e-03 1.3406635746131546e-03 6.4524522429978415e-03
54075 2.5413062032661582e-02 3.1942164793555827e-03 1.2178733874352865e-03 7.1410705738272906e-03
54403 2.7375968645464654e-02 3.6866713284824382e-03 9.1298764488645379e-04 7.3578966757367192e-03
54733 2.4182549091887440e-02 3.2499635632837753e-03 1.2412377290121901e-03 6.7718764050845870e-03
55065 2.0323878294825626e-02 3.7312560869086075e-03 1.2041377053735314e-03 9.7587752990999643e-03
55399 2.0122136919613731e-02 5.3837467225514857e-03 1.2507747043508655e-03 1.0147448685216442e-02
55735 2.1141882723164196e-02 7.9113981051752713e-03 7.7768514027098945e-04 6.8508107246043615e-03
56073 2.6459825061657782e-02 9.2881772642793292e-03 9.9393533197467132e-04 7.3664403274058543e-03
56413 2.7014566850770860e-02 8.5860009112823654e-03 1.1359195896997187e-03 6.7875990946831832e-03
56755 2.5450315451943206e-02 6.3895398702176198e-03 1.1783298720359214e-03 6.8698805497471316e-03
57100 2.2740969842165004e-02 7.9020003731252730e-03 1.1346243435587100e-03 7.4154936470435251e-03
57446 2.1952340727567465e-02 8.4284171494322102e-03 1.3222437050660618e-03 6.3322426028109557e-03
57795 2.0162020824493476e-02 8.7869120113511778e-03 1.7232849092022606e-03 6.9954000030539865e-03
58145 2.0193832188311167e-02 8.1694130440426171e-03 1.8209417491058533e-03 7.0873237720940896e-03
58498 2.0597199497556673e-02 8.9001533597204974e-03 1.8676383858919898e-03 6.0410952344004398e-03
58853 2.6673515797102643e-02 7.6973952702126258e-03 1.9449239822522113e-03 6.8770306337762044e-03
59210 1.7121939992705393e-02 6.2110597491542574e-03 1.9547163165831716e-03 9.2298235992950284e-03
59569 1.6685064755185164e-02 7.8841171668719845e-03 1.9588975224785754e-03 7.6624627544740198e-03
59930 1.4956501664811883e-02 9.0864773609660165e-03 1.9082570949724431e-03 6.9616030349014535e-03
60294 1.9702693126195381e-02 7.9259146656358581e-03 2.1425645732154885e-03 7.0837897602230582e-03
60660 1.8038128352884264e-02 8.9763988177257170e-03 1.8668391080203239e-03 7.8445186483839802e-03
61028 1.9281985242622202e-02 8.7408741411448831e-03 2.2902079198731107e-03 7.3830311436239304e-03
61398 1.8483497600067733e-02 8.2770973534286307e-03 1.8684863357337766e-03 9.0384718773212080e-03
61770 2.4186022020948883e-02 6.7808328475941204e-03 1.8977767476353602e-03 8.0607861392304470e-03
62145 1.8096271191384683e-02 7.1284751714596473e-03 1.5563275231451623e-03 8.4343349267651524e-03
62522 1.8131138756555532e-02 5.9507227368513771e-03 1.5814351294923812e-03 7.8031989797828771e-03
62901 2.0798757871748341e-02 6.4077114032476956e-03 1.1671881579530252e-03 8.5362459021970372e-03
63283 2.1426114378870986e-02 3.8418475265535879e-03 1.7153508225004055e-03 9.8964281204054760e-03
63667 2.6123666543492852e-02 5.5987577513449960e-03 1.4831192032820351e-03 8.2540573745637502e-03
64053 2.0747707039026619e-02 5.9380967699627085e-03 1.5325250979537630e-03 7.0774541510679190e-03
64441 2.5181301360419295e-02 6.5422690344674184e-03 1.7016384813135499e-03 7.5412824071615092e-03
64832 2.2067185985172877e-02 4.5324547434537621e-03 1.2544999557095871e-03 7.7236230620533197e-03
65226 1.5359699430462115e-02 2.9359650187761321e-03 1.1887129110673689e-03 8.2473393248848614e-03
65621 1.6813868379748298e-02 2.6211317533408884e-03 1.5617409104308200e-03 6.3630006543671236e-03
66019 1.8862846483902851e-02 3.2438888964294588e-03 1.5524761860574721e-03 6.0281340300425423e-03
66420 1.9138671430398047e-02 2.5083810634870529e-03 1.6002897765314827e-03 5.7334915429494426e-03
66823 1.6795865768003293e-02 3.2377526005915591e-03 1.1656402345067152e-03 5.4977178950992300e-03
67228 1.9189363260554482e-02 3.2802620787978354e-03 1.1043533987689091e-03 6.6929230558482322e-03
67636 2.0886769717015807e-02 3.0312200711604120e-03 1.1584762127576642e-03 7.7994193839253656e-03
68046 1.9201345855434759e-02 3.9797783594498481e-03 8.6004796819938445e-04 6.0787867996072165e-03
68459 1.8689594432055756e-02 4.3552446552400648e-03 1.0990618548882836e-03 6.1966403117717506e-03
68874 1.9681962722541801e-02 6.8201836664534277e-03 7.3318628052976287e-04 5.1820900570482831e-03
69292 2.0213707339406195e-02 4.2056061028572511e-03 1.7644443356592543e-03 5.7594869549616456e-03
69712 1.7610643892981726e-02 4.1414564022878020e-03 2.0565552958285993e-03 5.0453413691657900e-03
70135 1.7882088662793616e-02 4.3268200558669312e-03 1.3340225056801547e-03 6.7267424343540050e-03
70561 2.3119675856779875e-02 4.3842086594485519e-03 1.0595346680578599e-03 7.1929351308047673e-03
70989 2.5538327088595714e-02 3.4535590239378466e-03 9.9689761818355649e-04 5.9524779056783217e-03
71419 2.0359786368892796e-02 5.0611259496929906e-03 1.1792331436066839e-03 6.3607210275082871e-03
71853 2.3800223345728511e-02 3.9894896553830383e-03 8.5447698031282382e-04 6.7953276795853501e-03
72288 2.4637617589658323e-02 5.2156410171294576e-03 1.6289111049241356e-03 8.5221431866873143e-03
72727 2.2358873728999806e-02 3.2372088572543145e-03 1.7013577574277461e-03 6.6265689990675503e-03
73168 1.9065979989969617e-02 3.6771473434827895e-03 1.2625849918168619e-03 7.5573592468853867e-03
73612 2.1770975533899173e-02 4.8085246352376210e-03 1.2055335658499589e-03 7.8731151760083051e-03
74058 1.9951551423125102e-02 3.0268133635825700e-03 1.6144598010507938e-03 8.1509762940078501e-03
74508 2.3048263389057189e-02 2.8944516365221329e-03 1.3754121385486373e-03 8.7924298103697618e-03
74960 1.9252276755338082e-02 3.7162269755993682e-03 1.0148726324590296e-03 8.9839431956875160e-03
75414 2.0691957351814116e-02 7.2192407453746110e-03 9.1371875075141329e-04 8.7152337836303717e-03
75872 1.6903046005737166e-02 5.5290609472001817e-03 1.3277599490491010e-03 9.8933199745939726e-03
76332 1.4954905352908221e-02 5.8980551278614568e-03 1.8409972878513647e-03 1.0719745376320367e-02
76795 1.6552822615936935e-02 2.8063407581896405e-03 1.4521455248371895e-03 1.3729006646886144e-02
77261 1.7767022559806556e-02 2.0765784864613668e-03 1.1942100030838398e-03 1.1677384474283681e-02
77730 1.9953901193794921e-02 2.6173275251065720e-03 1.1872473378681248e-03 1.2013202191339056e-02
78201 2.4416918429971290e-02 2.9918032337427070e-03 6.7996710801443427e-04 1.2337677434194116e-02
78676 2.4048101964328272e-02 3.9490327492920363e-03 8.2644037116175184e-04 1.1199631152265188e-02
79153 2.1606175071741007e-02 3.2506599043086171e-03 1.1371129467447894e-03 8.3073707353962245e-03
79633 2.3611564380814465e-02 2.6224599640347623e-03 1.5813858082820431e-03 7.7551209361921281e-03
80116 2.2220767755550375e-02 4.0059115926828204e-03 1.1701710465671367e-03 8.1571735321491756e-03
80602 2.5282647642413170e-02 3.2431200358946644e-03 7.5676832791904403e-04 8.9247511831631599e-03
81091 3.7852302640998925e-02 2.3021206914602965e-03 8.4196041829842638e-04 1.0240921629779076e-02
81583 3.2267921210675010e-02 3.8490907396129259e-03 9.9152333522090075e-04 1.3079435809311701e-02
82078 3.8670862485575719e-02 2.3572853249160808e-03 9.9793191264063719e-04 9.5668292448627401e-03
82576 3.9794275692319192e-02 2.6864757168716391e-03 1.0356266310896922e-03 1.0381914022084882e-02
83077 3.4305821148665649e-02 1.9018670376009794e-03 1.7547820358064792e-03 1.0856131426164706e-02
83581 3.4953027961998062e-02 1.9298335725762561e-03 1.9108896121248220e-03 1.1239797919930017e-02
84088 2.8035950127560105e-02 3.4031219392234302e-03 1.7623302119035289e-03 1.1370078513279758e-02
84598 3.1567502834471073e-02 3.4789911034509569e-03 1.1724109828885609e-03 1.3090752500185654e-02
85111 3.7861201395327115e-02 2.9519705282663455e-03 1.1521752503275140e-03 1.2658745476857303e-02
85627 4.0453939814418249e-02 3.9078396483710476e-03 6.8551250510850981e-04 1.2874036518058629e-02
86147 2.5808564157535629e-02 2.9726245633650006e-03 8.4733850626672602e-04 1.1431702206653682e-02
86669 2.7338055680137474e-02 3.0514015320328713e-03 1.0391479635811773e-03 9.2901189115454086e-03
87195 2.5527541478701399e-02 3.3059321066489789e-03 1.4201368749603427e-03 9.8871646298530624e-03
87724 2.0713092973794756e-02 4.5218225471075346e-03 1.3777540551337397e-03 6.2719275180702638e-03
88256 2.1849555164687673e-02 6.4543508602538102e-03 1.4717545598591508e-03 5.6272403467770848e-03
88791 2.1026994635121365e-02 6.3162267450519449e-03 1.7183230205991551e-03 9.1266451078357846e-03
89330 2.5135290131464205e-02 7.7020011480269934e-03 1.3990691085652429e-03 8.9080969438602997e-03
89872 2.1942630791106144e-02 5.8378726706503903e-03 1.6598005874070010e-03 1.1593940835296412e-02
90417 2.6152206676254952e-02 4.0079468502168814e-03 1.5129173092127690e-03 1.0821037921094012e-02
90965 2.5373161223378959e-02 3.2665323600864493e-03 1.0169369351836766e-03 1.0788992013852861e-02
91517 2.5887258477082398e-02 3.0474481628585126e-03 1.0139710846508443e-03 1.0476220310893791e-02
92072 2.2037025093505025e-02 2.0705213498513064e-03 1.4846479415403513e-03 1.0969100519068853e-02
92631 3.0602762824910701e-02 3.3509660937749430e-03 1.7600864387198323e-03 1.1551688086173684e-02
93193 2.9096737926451954e-02 2.1656553654694211e-03 1.4072487919633003e-03 1.1015599012858091e-02
93758 2.5896168060612457e-02 2.3641254573033565e-03 1.3848212507756585e-03 1.2145103782900679e-02
94327 2.0921615203393251e-02 3.0272877584766045e-03 1.3592390821454137e-03 1.1675993387436634e-02
94899 1.7464075512565125e-02 3.5271502065827853e-03 8.0308233584247546e-04 1.1736284650609830e-02
95475 1.7397169728040840e-02 4.0005003060238353e-03 7.4332389291620338e-04 1.1386106758180747e-02
96054 2.0596198207273098e-02 4.1357186931899603e-03 8.6620916716428908e-04 1.1294398615760426e-02
96637 2.0177533370400735e-02 3.8125707083052074e-03 7.7456093628813782e-04 9.7424822093945540e-03
97223 1.8063846233730141e-02 2.9991054783461424e-03 1.0931358703293315e-03 1.1694313643459298e-02
97813 3.0221763267254675e-02 5.1803506220197137e-03 1.5889549608175679e-03 1.2082003964999477e-02
98406 2.3026071947842786e-02 7.5255312721966838e-03 1.6550909503160183e-03 9.1834293603512140e-03
99003 2.3389070115636179e-02 4.7964189780900224e-03 1.4725717960170082e-03 9.4536554496156278e-03
99603 2.4792131774601933e-02 3.1105888428817341e-03 1.1411619678122209e-03 1.0355742288654102e-02
100208 1.9791232268351888e-02 2.8693824966677939e-03 1.0841208280149006e-03 9.7820117063799339e-03
100816 2.3528174788369216e-02 3.6234909537203874e-03 7.2767918148575195e-04 9.5233195501139845e-03
101427 3.0677635524527069e-02 3.2359034153415234e-03 7.6491287945967823e-04 1.0042505511826061e-02
102042 2.7211148329493784e-02 3.5619251042223743e-03 8.9306801341026976e-04 9.7838058555187457e-03
102661 3.7192270933465998e-02 2.9647890546387057e-03 1.0941043550778407e-03 1.2016370793352715e-02
103284 3.6159044042619382e-02 3.3748884978243021e-03 1.4294629196539566e-03 1.2484765345547433e-02
103911 3.6892413627517273e-02 3.4633803538417496e-03 1.8465495484754069e-03 1.2837655326750963e-02
104541 3.4432123695618766e-02 4.3758798513535702e-03 1.7197597388586283e-03 1.2892996128745726e-02
105175 4.0598645079277906e-02 4.2217667859322239e-03 1.2997233969288535e-03 1.3043705427828844e-02
105813 3.9448912477926257e-02 2.7422495300821748e-03 1.2997210136852511e-03 1.1234261173041049e-02
106455 3.2371291109152267e-02 4.2591289887891071e-03 1.1250464794299031e-03 9.4863185994931154e-03
107101 2.5884614048596766e-02 4.6984940051999491e-03 8.9463005630174841e-04 8.3287765501551814e-03
107750 2.8729791092487744e-02 3.9042179388106835e-03 1.1026197437140617e-03 8.1709555792593980e-03
108404 2.2930555673137620e-02 3.5036247120402431e-03 1.4338065524167609e-03 8.4021819477849702e-03
109062 2.2043610656728330e-02 5.1450532681001082e-03 7.5698513364086395e-04 9.1562497926132025e-03
109723 2.5479650572787560e-02 4.2766419229061103e-03 1.2673090091130934e-03 8.8765393453845709e-03
110389 2.1324217421878067e-02 2.9464789181425366e-03 7.9934978908191567e-04 1.0466465995493279e-02
111058 1.6993579138484205e-02 4.4134931193406945e-03 7.4260473210630007e-04 1.0278707949720856e-02
111732 2.0569222399972387e-02 3.9513944925619882e-03 8.1544006479372655e-04 1.2466201897887275e-02
112410 2.0627188966821142e-02 3.8591455020876575e-03 1.6081647517532938e-03 1.1563171537393058e-02
113092 2.0303086389326597e-02 5.0014930545900782e-03 8.6203591009859082e-04 1.0173796120288237e-02
113778 1.5824105096977570e-02 2.9467552467533076e-03 1.0724635018251050e-03 1.1092296681640579e-02
114468 1.6591136677596929e-02 4.4510160821894518e-03 9.1418661635378484e-04 1.1091044313347953e-02
115162 2.7715710915465319e-02 4.2076559406258873e-03 8.8501896238346589e-04 1.1031680343838279e-02
115861 2.7358833705136920e-02 4.7714319367290203e-03 6.4483726963049381e-04 1.1156973462691955e-02
116564 2.4474191997090666e-02 4.3108423176708710e-03 7.8005293057914482e-04 1.1103723979589142e-02
117271 2.8029622517080188e-02 4.5823646545639640e-03 6.5171623899251685e-04 1.3417211350044034e-02
117982 2.5798886040733326e-02 4.7283173820188429e-03 1.0051698237721896e-03 1.3142150073700343e-02
118698 2.9300385420072073e-02 7.2997819899351946e-03 1.0109671549790589e-03 1.2041105245758299e-02
119418 3.9728977852662717e-02 4.5753193249074009e-03 1.0373573299072847e-03 1.3203851982987458e-02
120142 3.4654337251026179e-02 2.4690258246814478e-03 8.8629978860232939e-04 1.2494411565242225e-02
120871 2.9754845842334343e-02 3.1995403118514343e-03 8.4922968140244137e-04 9.6738768848299017e-03
121604 3.0612456306459368e-02 3.0609320480439184e-03 1.3165111039270538e-03 1.0436052652582184e-02
122342 3.1492653324717290e-02 3.2565251832579190e-03 1.1535471449849455e-03 1.1309547298157807e-02
123084 3.1529332543274835e-02 2.8217829255823279e-03 1.1047887923306687e-03 1.1387107652871875e-02
123831 3.4652683466739442e-02 3.5413171683886802e-03 7.4651952446469494e-04 1.2172592139542360e-02
124582 3.8821798502152727e-02 3.6122497765669337e-03 1.1226163623248020e-03 9.8030622838838344e-03
125338 3.4057524063312306e-02 3.8274980622041710e-03 1.2894374359059269e-03 9.8984775585411189e-03
126098 3.8276507930244952e-02 3.5469725875170166e-03 1.0481533354783634e-03 9.9223656528394377e-03
126863 3.4479067243561867e-02 2.8693392948045959e-03 1.4596867719326445e-03 9.5374109203775204e-03
127633 2.7227553281856554e-02 2.8385291184426231e-03 1.1999022255091418e-03 9.1888834490417848e-03
128407 2.4660610325768828e-02 3.7348460540452821e-03 6.3319586464549715e-04 1.0540180729644355e-02
129186 2.2952030279854763e-02 4.6637300696910078e-03 9.0244733525934873e-04 1.0634778755724272e-02
129969 2.4118429790944695e-02 4.9364017142448091e-03 1.1140597986900591e-03 9.2271180802894204e-03
130758 2.3158722694997746e-02 3.9025472800139349e-03 1.4042432353262857e-03 8.1977928219337803e-03
131551 2.2043984015870433e-02 4.0221668050527404e-03 1.4698235078435262e-03 8.0029567937013324e-03
132349 1.7506342470451519e-02 3.6005783234345223e-03 2.0110657740355364e-03 8.6726352491519609e-03
133152 1.8204619138940781e-02 3.9139332479942723e-03 2.1555181469909979e-03 9.2669927237044591e-03
133960 2.0136156627187596e-02 6.4672738003457297e-03 1.5932127903176552e-03 1.1632913265978040e-02
134772 2.2655594963534198e-02 4.7708748572224957e-03 2.3071189643530943e-03 1.1255773612627751e-02
135590 2.5247004942926310e-02 2.3609481735318849e-03 2.4331373979373794e-03 9.4945038849991725e-03
136412 2.8279348574297813e-02 3.3741852809904271e-03 1.8663593478791540e-03 9.3916588091381703e-03
137240 2.1980568541859702e-02 4.6999245988287308e-03 1.7948058646906073e-03 9.9743720377998280e-03
138072 2.2576472055098717e-02 5.3813997963158000e-03 9.8294058044545718e-04 9.2969510974024727e-03
138910 2.1963309003282694e-02 4.0019155674013707e-03 7.6577791774212756e-04 1.0806921367990108e-02
139753 2.8934526515232539e-02 4.1091066116270003e-03 1.4902638245098965e-03 1.1490916011794416e-02
140600 2.2561489639847943e-02 3.5811142996934331e-03 1.7210237929242700e-03 1.2216797265282797e-02
141453 1.9890733584574938e-02 4.6421139740440154e-03 2.2815339458475137e-03 1.1236461667077369e-02
142311 2.2740056114796681e-02 3.9299885165900994e-03 3.1035118577733556e-03 1.1106015346746823e-02
143175 3.6626204575419430e-02 3.5516670860799016e-03 2.3116627624312214e-03 1.0361504505150720e-02
144043 2.2617284763097212e-02 3.7709956450179272e-03 2.5089378960903019e-03 1.0724981083336860e-02
144917 3.0560371264253372e-02 3.5884360679032667e-03 2.5777341036935519e-03 1.0415822028480570e-02
145796 2.2368922889354881e-02 3.3173624431469539e-03 1.6501434659620395e-03 9.4023101786059327e-03
146680 2.9943025732282247e-02 3.0179383948738536e-03 1.7590027658490603e-03 8.4361448856984378e-03
147570 1.9767966784351776e-02 3.4942089438577684e-03 1.5517461170236890e-03 9.4901365094979262e-03
148465 1.8714651395279391e-02 3.5272497950923354e-03 1.6324179124785898e-03 9.0724938556964174e-03
149366 1.8304537190316328e-02 5.0146048201779037e-03 1.7361285649184488e-03 9.7786207062993125e-03
150272 1.5264282640830351e-02 4.8562268566036959e-03 1.2825084785117458e-03 8.7162097464215105e-03
151184 1.2700284041780918e-02 3.5865592134840529e-03 1.3006664251675737e-03 9.7874607455631368e-03
152101 2.4203054743401120e-02 3.6627588910022046e-03 8.2182431934174627e-04 9.0493617537094062e-03
153023 2.6134311285351153e-02 4.1578899257685986e-03 1.0454018784864516e-03 9.3158238296530138e-03
153952 2.5331594344921382e-02 4.4887454751216804e-03 1.4665379070012419e-03 1.0933670232885273e-02
154885 2.7818907637214174e-02 4.0052266783886514e-03 1.1931536267616449e-03 9.5756074260192614e-03
155825 2.2397803780243031e-02 3.1737947690226864e-03 1.0702843368629589e-03 9.6146372288048454e-03
156770 2.2416837359058639e-02 4.2590703801904661e-03 9.5077632542339696e-04 9.2726641216244188e-03
157721 1.8072402094631790e-02 2.9852151631573065e-03 8.6973525196520907e-04 7.7839097707066429e-03
158678 2.1190299818188651e-02 3.1187211534843273e-03 1.2636381497046489e-03 7.6684855234513405e-03
159641 3.1372648088174748e-02 6.0836510195304561e-03 1.5695994038970040e-03 7.8015126676068691e-03
160609 3.9589060526838860e-02 3.1078943042461837e-03 9.6592205745615889e-04 7.6050332012029820e-03
161583 2.4028592907166746e-02 2.5241037787371301e-03 1.1073791732559846e-03 7.6718018452858194e-03
162563 2.4365893929549243e-02 2.4137720410198904e-03 9.9798529374139910e-04 6.4400945554534683e-03
163550 2.3254732909025466e-02 4.0059118442902220e-03 1.3856104565707072e-03 8.2624989836040941e-03
164542 2.0006323635337664e-02 3.5377292311730146e-03 1.7392881166399254e-03 8.3198120209287962e-03
165540 2.2786898630298369e-02 9.9547512899017532e-03 2.0226468850216284e-03 7.0678693973778017e-03
166544 2.9339627034259075e-02 9.3673916759382525e-03 2.4463313212955695e-03 6.3884748827550686e-03
167554 3.3014024558769450e-02 6.2504605134245939e-03 2.1281820234075877e-03 6.5754632853811668e-03
168571 3.2855469075879218e-02 6.5655503217582067e-03 2.2360545268235166e-03 7.7263365424105057e-03
169593 4.2349609938203803e-02 3.8239340248331644e-03 1.4374226838267390e-03 7.6167645983928889e-03
170622 3.7568897965331249e-02 4.5298507242813590e-03 2.2357805905521833e-03 6.8769859345538809e-03
171657 4.9773135929852774e-02 3.8705380149459678e-03 2.0580614656777740e-03 7.0751344042698783e-03
172698 6.5383686147025055e-02 3.0658993397245649e-03 2.5605845951931494e-03 5.8971408896087429e-03
173746 5.0581855938958475e-02 6.4672809012185084e-03 2.3265489048308607e-03 5.4010164152348272e-03
174800 4.3806887157802676e-02 5.5836394075565732e-03 1.5422902448020137e-03 5.9878760012895826e-03
175860 3.8896001469578056e-02 6.4276317661876581e-03 1.9893842741912637e-03 5.6784731104809749e-03
176927 4.2677498365041200e-02 4.9470991693590927e-03 2.1777904088718936e-03 6.3751997927137261e-03
178000 3.9985155121643245e-02 5.8028676756524122e-03 1.7502719553010859e-03 6.4746190069743248e-03
179080 3.5191325420761754e-02 6.6243005498213270e-03 1.9423530223977581e-03 6.3978623447740190e-03
180166 3.1027811867616939e-02 5.9286304297047066e-03 1.2988830827190823e-03 5.6762271786299223e-03
181259 3.0342008678153953e-02 6.2962927012087944e-03 1.4903449587363449e-03 5.1122803817478246e-03
182359 2.1251254998078839e-02 4.8797127585582523e-03 1.8031260581494735e-03 5.8492057416394960e-03
183465 2.3554767940754395e-02 3.9605995124872839e-03 1.3127801775469905e-03 6.0940732481716831e-03
184578 2.0653025914375900e-02 4.6056524168326396e-03 9.9365950144802984e-04 6.7188616104441046e-03
185698 2.1017814734617501e-02 4.1413456396166559e-03 1.0365520334016942e-03 7.7105733936195797e-03
186824 2.3851809009352354e-02 3.6049350467528551e-03 1.5231055307259878e-03 9.0633632560078725e-03
187957 2.0234405233293895e-02 5.0887234488222743e-03 1.7702489829864998e-03 8.1682705850661952e-03
189098 1.8353600892698219e-02 5.1426563001550907e-03 2.2902721544311166e-03 9.4901072655879659e-03
190245 3.3969512578083116e-02 4.6434506850516755e-03 1.3581674134285349e-03 7.6768108897505849e-03
191399 4.6361722276317407e-02 5.0347438958114887e-03 1.0021485012904341e-03 9.4305437081794175e-03
192560 3.4215454818873892e-02 4.6229904343392247e-03 1.4614741197540582e-03 8.5836056298916885e-03
193728 3.6653389287050753e-02 3.0511300393990526e-03 1.4793470291871724e-03 6.7667873826323666e-03
194903 3.1126642927002179e-02 3.8250234595281762e-03 1.1113112044318640e-03 7.2796693220528175e-03
196085 3.1560547736724454e-02 4.4499060393228262e-03 1.4811079069797506e-03 6.5143713350487298e-03
197275 2.8740514405589446e-02 4.6032945946137271e-03 1.1019578873573410e-03 5.0859078139958713e-03
198471 2.7510275261969364e-02 3.6642325346969429e-03 1.3692876699007428e-03 7.2849451831418222e-03
199675 2.8065223835622044e-02 3.9176920490154865e-03 1.4458560791950070e-03 6.6973040935899286e-03
200887 2.3342933621144923e-02 3.4104579158737991e-03 1.8810550651415792e-03 6.0882429163688911e-03
202105 2.5745225139163552e-02 3.3701491344017009e-03 1.0390364637343774e-03 6.1392455737190321e-03
203331 2.7397200729477156e-02 4.7821481455111448e-03 2.4082405408070162e-03 6.6499936827788542e-03
204565 2.7684683384869513e-02 3.9621856172649128e-03 1.8194758937262190e-03 6.4462101946886063e-03
205806 2.5940424349826907e-02 4.2841119488312707e-03 1.5374130081434734e-03 6.8333926203856254e-03
207054 2.6043101004508462e-02 4.6619665264914234e-03 1.4080984778044314e-03 6.6247347587484740e-03
208310 2.3717196665545726e-02 3.9490419262845355e-03 1.5558400131242545e-03 7.2024067107120393e-03
209574 2.5854110175205336e-02 6.5012795269716595e-03 1.1256054015360561e-03 7.6665261680467500e-03
210845 2.0869790837315549e-02 3.8147657071616603e-03 1.6114444954987706e-03 8.4225809091323933e-03
212124 1.7136850900386746e-02 4.0908474510519266e-03 1.6262655890211253e-03 8.6848914367541052e-03
213411 1.8399258984678424e-02 4.8760982203981396e-03 1.6902402548053530e-03 8.9564458407754843e-03
214705 2.2541233316082820e-02 4.9518586215090421e-03 2.1307742606175850e-03 7.6263004637290299e-03
216008 2.1692126722496319e-02 5.4691903039314482e-03 1.8887494062747034e-03 8.4549116451091422e-03
217318 2.1216884242636902e-02 7.6509383989022961e-03 1.7285563094173728e-03 8.0978548739165657e-03
218636 2.4042694696283951e-02 4.1310271922828656e-03 8.6933056626936622e-04 8.0806099270587239e-03
219963 1.7249124972438690e-02 4.2760571349422793e-03 1.0615128819096986e-03 9.9381853326928615e-03
221297 1.6582819415482564e-02 6.1179799517581124e-03 1.1113480079167903e-03 7.4499279550017672e-03
222639 1.3648680680792058e-02 4.4651567352729238e-03 5.5888257567882071e-04 6.7407513636695837e-03
223990 1.8007036675110943e-02 4.1847903808919229e-03 9.0378652745815025e-04 6.6413303786334588e-03
225349 1.8647121591238824e-02 3.7740111629728235e-03 1.0997688072748035e-03 6.4157430510759506e-03
226716 2.1138923546807242e-02 3.6824461427139576e-03 9.9041414941525296e-04 6.7865891721342608e-03
228091 2.6128669012537742e-02 4.5194349530830458e-03 9.8096544654402429e-04 5.2662208986360426e-03
229475 3.1963484682776988e-02 3.3034103112642432e-03 1.3505774165296636e-03 5.8467296937556590e-03
230867 1.8048371264627994e-02 4.9208842122125951e-03 1.1387312999034949e-03 5.5975922044798621e-03
232267 2.1493178879261166e-02 3.0686627805402988e-03 1.3960499696392681e-03 5.3313913886092745e-03
233676 2.7277861809844706e-02 2.8501891108381194e-03 6.1361033986062630e-04 6.4693350586482179e-03
235094 2.7364263040793868e-02 3.2737119976150586e-03 1.2392134362392282e-03 8.2222522403170295e-03
236520 2.2578606553768255e-02 4.3008338013466041e-03 1.8729817500273693e-03 6.3231403569677935e-03
237954 3.1686959226039813e-02 4.9269228412377464e-03 2.5445935680272758e-03 5.7158736244363739e-03
239398 1.6512348180046543e-02 7.0642989895827180e-03 1.9024381480917674e-03 5.8278718484663372e-03
240850 2.1087611967488373e-02 4.4355059044230982e-03 1.7873861896225973e-03 6.0289481466113681e-03
242311 1.6441433475624545e-02 8.4043111166887119e-03 3.0652116108087490e-03 6.4068503532423993e-03
243781 1.6796151234286794e-02 4.8219409372149968e-03 1.6822098416938713e-03 5.6251237632930495e-03
245260 1.6926608529315934e-02 4.2879712058770947e-03 2.1259413749783462e-03 6.4484181472215241e-03
246748 1.7369929867689815e-02 4.1540614257353781e-03 1.4645586140121791e-03 6.0649045058371875e-03
248244 2.2301075790889469e-02 7.5212773304252911e-03 1.4927300456170078e-03 6.3830028823286256e-03
249750 1.9303555679109907e-02 6.9741933676774615e-03 1.6636149307195369e-03 7.2298657056185656e-03
251265 2.0550388297737254e-02 6.8454771012672611e-03 1.2079786239097556e-03 8.0292331584188581e-03
252789 1.6432703686913408e-02 9.5995313175339936e-03 1.4629203015554815e-03 8.7232949470326115e-03
254323 2.1379494392554155e-02 9.3334821393573630e-03 9.6989232286681659e-04 1.0424731787983865e-02
255866 2.4227542727074947e-02 5.6029797874040943e-03 9.6433104546334025e-04 1.0881571388487221e-02
257418 3.2324588561544298e-02 8.2340031449401607e-03 5.0991491948726431e-04 1.0366893474499261e-02
258979 1.8432999850945930e-02 3.8775642055802750e-03 5.1030661867701443e-04 9.1089599561371415e-03
260550 1.5361663627015631e-02 3.1583500840051126e-03 1.0750594983012229e-03 9.6793548406235441e-03
262131 2.2728290540208973e-02 5.7129445198362827e-03 1.0351931417956761e-03 1.2258435676378077e-02
263721 1.9375742631404069e-02 3.2723931951920138e-03 1.0461171375464318e-03 1.1248876135503738e-02
265321 1.9172312801446101e-02 3.3009999169466564e-03 1.1089647914527268e-03 1.3727798019797621e-02
266930 2.1244861242418644e-02 4.0304299727899062e-03 1.2595080888881949e-03 1.3857060257256415e-02
268549 2.6431699810238185e-02 2.5103348008198578e-03 1.1946723251735625e-03 1.3330469100736764e-02
270178 3.7650004511872059e-02 4.3232508719339702e-03 4.4846939918918860e-04 1.3319743007193519e-02
271817 4.3039427660299445e-02 3.2883909078457174e-03 6.5267962222514964e-04 1.2264865724196272e-02
273466 3.8401293563374961e-02 2.8495222878918147e-03 7.1203357267879408e-04 1.1096266890258999e-02
275125 3.7923749822005082e-02 3.3887057063097803e-03 6.7327683715567854e-04 1.2436497020137049e-02
276794 4.7452784540731541e-02 2.8136623057525290e-03 8.0516750237236145e-04 1.2850070178438866e-02
278473 3.3662914159183654e-02 4.6468755843105392e-03 7.7765050031541882e-04 1.3453148053247377e-02
280162 2.6578518730868583e-02 3.5406536976663183e-03 8.6176850932573323e-04 1.2841381515702133e-02
281862 2.0211303866302988e-02 3.6730476918099830e-03 1.0664709255195914e-03 1.2597387095652279e-02
283572 1.6841107106943087e-02 8.2849204228805373e-03 1.6814401326469275e-03 1.2399336674897565e-02
285292 2.9618975933572322e-02 3.4447527354340979e-03 1.3549153190101082e-03 1.0841564646733137e-02
287022 3.3706366018410372e-02 6.3724112389497156e-03 1.3001269676236049e-03 1.0775907763514780e-02
288764 2.5078450119128348e-02 4.3399472193772493e-03 1.2183086944331789e-03 1.1890349059922145e-02
290515 1.6378841001257138e-02 1.0552849867693448e-02 1.5302630571139009e-03 1.0652002780468517e-02
292278 2.3171270113021225e-02 5.9021164274162263e-03 1.3301022324173628e-03 9.5244169862427341e-03
294051 2.0691605533498469e-02 4.4299677306770535e-03 1.0006452768712704e-03 1.1127734547135559e-02
295834 2.2638618105764730e-02 2.7334663742200060e-03 1.0582636633129638e-03 1.1474960810787471e-02
297629 2.5908763908131571e-02 3.6491722202056653e-03 1.3560902039669864e-03 1.2354643081019967e-02
299434 1.8976490608383190e-02 4.4513311342578854e-03 1.7306205509862727e-03 1.1501777799622914e-02
301251 1.6403902985741237e-02 2.9587207453951603e-03 1.1724109350076395e-03 9.8510550914090445e-03
303078 2.3564926913137496e-02 5.6652983670942847e-03 7.4339223514408026e-04 9.4109406122868666e-03
304917 2.9611984788672552e-02 5.9072807989897225e-03 1.4224829006298512e-03 1.0119875972752657e-02
306766 2.8365007624510663e-02 6.3380352645346916e-03 1.1965763895025461e-03 9.7142660688200877e-03
308627 2.3650332112739425e-02 6.4594660105723456e-03 1.6483764783987720e-03 9.1816071164354529e-03
310499 2.3427111341357221e-02 5.6214986353468888e-03 6.0749851537500454e-04 1.0219662424462372e-02
312383 3.0074484630172593e-02 3.6355213969679889e-03 8.8467494522748158e-04 1.0291892925939128e-02
314278 2.2518025742285785e-02 3.2116153568669814e-03 7.0976983521364723e-04 1.0174925287357972e-02
316184 2.4123360661150284e-02 4.7362675957827172e-03 1.8189782164971247e-03 8.7109448117391741e-03
318102 1.9796446029798354e-02 3.8563270156386498e-03 1.2208876147002945e-03 8.5170847718568643e-03
320032 2.3608255813130530e-02 5.9565461043336043e-03 1.0617991282819705e-03 8.1127839280165093e-03
321973 2.5107916001095187e-02 2.6609467779763474e-03 8.1938652172230952e-04 8.2558282228717417e-03
323926 1.8520104540486471e-02 3.3742532668272762e-03 1.5159136509932392e-03 8.0431916468121090e-03
325891 2.7175839236520338e-02 5.9513232933735560e-03 1.7427918955988941e-03 8.4785739881273470e-03
327868 2.5331427409457041e-02 4.5022393818966444e-03 9.7829718292408163e-04 1.0133490469080408e-02
329857 1.9039889711755964e-02 5.0134513231726574e-03 1.1420801751240717e-03 9.3194542901432476e-03
331858 1.6808750228445635e-02 7.1655663645309176e-03 8.3325874721495996e-04 1.1411090794307799e-02
333871 2.2669790642752985e-02 3.4763853692043600e-03 1.1244994193208013e-03 1.2681545727231680e-02
335897 1.9130439983634617e-02 3.4551971502885248e-03 1.5317974850234117e-03 1.1217518651451042e-02
337934 1.5674138878925215e-02 3.8539302056729285e-03 1.1762241289487996e-03 1.3455668770707696e-02
339984 1.8077236358632676e-02 3.0327647936849722e-03 1.3659920641260204e-03 1.0313831734104828e-02
342046 2.1582634832080894e-02 3.2528320055467130e-03 8.5412508395710240e-04 1.1410598037175035e-02
344121 2.2274780469894506e-02 4.8652472799936008e-03 7.0676880362663397e-04 9.9482393128860203e-03
346209 3.3850351280966251e-02 2.0046717042953022e-03 1.6780931883582095e-03 9.6340566981171216e-03
348309 4.3925307115732726e-02 5.2076376246010803e-03 8.4488379529124025e-04 9.6814563205694926e-03
350422 3.9203143098456184e-02 8.6628290891830328e-03 2.2789706972272672e-03 9.8850684449771631e-03
352548 3.7334828702776823e-02 4.9259043694469540e-03 2.3057622577531411e-03 8.6504611522888464e-03
354686 4.9714198515348862e-02 4.3984823433499409e-03 2.0608069895006187e-03 7.8797503289468329e-03
356838 4.9169936845511075e-02 6.8241995661252330e-03 1.8976553482387137e-03 8.8756493494651645e-03
359002 4.6848349855669325e-02 8.3640891446615795e-03 1.6570473924808482e-03 8.2626916391645988e-03
361180 4.6108735269694723e-02 5.9700125910078228e-03 1.8089911115223289e-03 8.1841281921718467e-03
363371 3.9188760098654574e-02 5.7561692304933798e-03 1.9211973276449523e-03 7.9295754795017936e-03
365575 2.5367917324314149e-02 5.9567863782966635e-03 1.1644930524095098e-03 7.3845026637495703e-03
367793 2.3397804379619358e-02 5.5884150262056620e-03 9.9857776076661686e-04 6.2698030360359702e-03
370024 1.9230750822200826e-02 3.4690724431041264e-03 5.6328220200307921e-04 6.9889931619336876e-03
372269 3.0127313011036994e-02 3.4960658463960570e-03 1.5705302616157990e-03 6.2057154149706140e-03
374527 2.3317450699600339e-02 5.3290588292858043e-03 9.1782057718547971e-04 5.7338485767388647e-03
376799 2.2312510083858927e-02 3.6080516810592655e-03 1.1833875823454854e-03 5.8677906881241526e-03
379084 2.8232179738332253e-02 4.6140351396196655e-03 1.1647818249750364e-03 6.8611499220802008e-03
381384 2.6338284715069493e-02 2.3535410962850500e-03 1.0851206410065206e-03 5.2216966106726215e-03
383698 3.1763544458612181e-02 4.3435444069551687e-03 8.3884488464214257e-04 5.8642962149754174e-03
386025 3.3339013884268520e-02 7.2361110301087939e-03 1.0294859140643764e-03 5.9205313754067124e-03
388367 3.5365281223096123e-02 6.5188512445140123e-03 1.3677984200876070e-03 5.8361356453816571e-03
390723 3.8598273621920809e-02 6.0659671209710719e-03 1.0309608175388396e-03 6.4986126311507020e-03
393093 4.1089236058729606e-02 4.7879440743187063e-03 8.0156588805513351e-04 6.7077770538165327e-03
395477 4.0849087554221675e-02 6.3138607657834411e-03 6.4975727070570866e-04 5.6232811347964873e-03
397876 4.9722917378896003e-02 2.7435136242267011e-03 1.4652794228497967e-03 5.4768615283972144e-03
400290 4.4158859187076516e-02 3.5880945677481124e-03 1.3401616070415345e-03 5.9584329009634285e-03
402718 6.0439085646877277e-02 3.9176099890076976e-03 1.4824438390157457e-03 5.9389331959164293e-03
405161 4.1492925568254124e-02 2.8613116620647139e-03 1.4055786198410303e-03 6.9515246891616034e-03
407619 3.7336677494825277e-02 7.0165356821494385e-03 1.3013135677100163e-03 5.8886203481917088e-03
410092 4.0562845355703869e-02 7.4095345750726516e-03 8.3669393893526234e-04 6.6202683528313599e-03
412579 2.6804887589855664e-02 5.5843746372106207e-03 9.8876673878822707e-04 5.6564147381503727e-03
415082 3.4139631306700946e-02 8.2126057661133789e-03 6.9064240461536031e-04 5.1587691089750587e-03
417600 3.0795464672045303e-02 7.2374921504521073e-03 9.0526006806956882e-04 5.4043573251083554e-03
420133 3.0831514058256682e-02 4.8328846500960143e-03 9.4753443727058073e-04 5.1315471969304305e-03
422682 2.8024905271300415e-02 2.5651205735974791e-03 8.8317985948815902e-04 4.4390252265343877e-03
425246 2.6289378820883891e-02 3.7471168398507393e-03 8.3774579133577554e-04 4.1412293219469376e-03
427825 2.5312856745141721e-02 2.6656599624078625e-03 6.8711196938731067e-04 5.9380933516216539e-03
430421 3.1510297902173523e-02 5.9094263688073134e-03 1.4490043703296873e-03 4.3236044919394701e-03
433032 2.5614999689163920e-02 2.3005601728428582e-03 1.1546737623245873e-03 5.4078178113424746e-03
435658 2.6148146192286448e-02 4.2982737013440575e-03 1.3575054904948480e-03 4.2413236461351644e-03
438301 1.6836840514845075e-02 3.8394832611968743e-03 6.4066148319175120e-04 3.7533382177550312e-03
440960 2.0778105187455154e-02 3.6738220775992536e-03 6.7254254334270236e-04 3.9380451605852684e-03
443635 2.3468450569998023e-02 4.4483117350441193e-03 1.0190623633241636e-03 3.9723910960720588e-03
446326 3.0665939128324826e-02 2.8337574559308409e-03 1.1278668320143792e-03 4.3482878952237902e-03
449033 3.7082834722427238e-02 3.6067709349032473e-03 8.3623998779525088e-04 4.0134249569709901e-03
451757 3.6641804425773250e-02 3.7026676445035545e-03 8.6712436794911252e-04 3.7183009023397107e-03
454498 3.7948528451659636e-02 3.2905779113246991e-03 5.6495933400779741e-04 4.0760257310519243e-03
457255 3.4118332841791110e-02 2.4384247209400245e-03 1.4818491639705389e-03 4.3689250509385547e-03
460029 3.1568449834807111e-02 2.9691886733361761e-03 1.5309543785675395e-03 4.3305765359762383e-03
462819 2.9159891250805869e-02 2.2489771776227352e-03 1.4839283499594735e-03 3.7709879636426136e-03
465627 2.1038814178812371e-02 3.7288016645404820e-03 1.3084538346729291e-03 3.5726028436734447e-03
468451 2.4160649121492628e-02 6.2261736179556326e-03 6.5281874844902443e-04 4.7636550268318478e-03
471293 2.4012835696451296e-02 4.1600888670532132e-03 1.5189229693304274e-03 4.0905014771760451e-03
474152 2.5008727658268115e-02 1.0021746125937425e-02 8.9430588787509091e-04 3.4540619990233168e-03
477028 1.9592995529836954e-02 1.0024270988996498e-02 7.2872598075435224e-04 3.5465830045474656e-03
479922 2.0958855858196679e-02 5.9633643543312020e-03 1.3132709443817170e-03 3.3585342212033575e-03
482833 1.5266713406113963e-02 4.4254562069990788e-03 9.9552430237248579e-04 3.2081151785375850e-03
485762 2.1736237901326838e-02 4.5243819583814515e-03 8.9737833681846624e-04 3.0825590325947450e-03
488709 2.6724971561642108e-02 3.0515726593696169e-03 1.0840503258581213e-03 2.7217933503596026e-03
491673 2.2297795192368075e-02 2.2623776773760262e-03 1.3773563766504848e-03 2.9650404919305262e-03
494656 2.9811041333934085e-02 4.2181205443253544e-03 1.0070654275670110e-03 2.4509494932840603e-03
497656 2.4175867614262492e-02 4.8246562928838665e-03 1.2838057007451553e-03 4.2051897873049970e-03
500675 2.2290720139136799e-02 5.2447666072403809e-03 1.3044504609965868e-03 3.7674376859631042e-03
503712 1.9489558402167095e-02 7.0469477249763823e-03 2.0886433429339046e-03 3.6480183270924949e-03
506768 2.0169500633810955e-02 6.4122776025304917e-03 2.8778728663372277e-03 3.0641989310333795e-03
509842 2.1818671225147690e-02 1.0270036390893522e-02 1.1342370834882542e-03 3.9103529022109784e-03
512935 2.6882372918353936e-02 9.3019166551872035e-03 2.0853835738093851e-03 4.1147281216049603e-03
516046 2.0259727571346031e-02 5.9146335826151253e-03 1.7593320489867059e-03 5.6447948960319794e-03
519177 2.0466288056934845e-02 6.1202441652957740e-03 9.9693858389260370e-04 4.9882882726112188e-03
522326 1.8530442199526820e-02 2.2936424724034898e-03 1.2367792108235465e-03 3.9042191451894581e-03
525495 1.8810519616657695e-02 5.2608833686111911e-03 1.0593260470307397e-03 4.2358152077914824e-03
528682 2.4332466398620634e-02 4.1051860861850420e-03 6.6824998800651958e-04 4.4983253119057487e-03
531889 3.3359717596881500e-02 3.1563040301255674e-03 9.0786008635468374e-04 4.2758947900622957e-03
535116 2.4933517711145492e-02 5.5496417898380779e-03 9.5992095354768825e-04 3.3582241792451395e-03
538362 2.3049046456327715e-02 3.9781417570555755e-03 9.2386674749145303e-04 3.2897848810133912e-03
541628 2.6026988902429715e-02 3.3265914778860539e-03 8.4778260160589536e-04 3.5579086981519792e-03
544913 2.7073251460755121e-02 6.1421961407743808e-03 9.7119880761764588e-04 3.6207120949539595e-03
548219 2.2476719928319011e-02 3.6548283713689900e-03 6.7491155792909208e-04 2.4861166940016721e-03
551544 2.3059270930661957e-02 3.0997834569383986e-03 1.0382349104830491e-03 2.2294861995222348e-03
554890 2.0204995749832810e-02 3.5196790144890189e-03 1.2454508011767729e-03 3.9707373176626204e-03
558256 2.5893563693664690e-02 2.8378221649090207e-03 9.1059496457290834e-04 3.5796186839862632e-03
561643 1.9075324437313745e-02 2.9957907631409375e-03 1.7918933392051528e-03 4.4956955068607973e-03
565050 2.6798994013179422e-02 6.4926675326159033e-03 1.4186772242241741e-03 5.2146582854663004e-03
568477 3.9806610681741739e-02 3.1487545946361495e-03 2.1726392094590929e-03 3.7504303991306998e-03
571926 3.2600951290303382e-02 6.8246390592633377e-03 8.3260330999024301e-04 3.8133339599566440e-03
575395 2.0761405117571630e-02 5.5033487587464736e-03 9.3480526556422028e-04 5.2326013592119969e-03
578885 1.9359603346775001e-02 5.8639047421241708e-03 9.2863639672580156e-04 4.1390306211077643e-03
582397 1.5437179204571105e-02 3.4111219269722381e-03 8.1018288121925686e-04 3.5758220540071939e-03
585930 2.7822095849482920e-02 3.7064056604594331e-03 1.0177331629658282e-03 3.3605307069385359e-03
589484 3.1259369394918801e-02 6.5586517420213042e-03 1.7096455015962464e-03 4.8284321879357162e-03
593060 2.7569358148079481e-02 7.4556965234374717e-03 1.6982313259534809e-03 5.7632696579444920e-03
596658 3.8439465868270406e-02 4.6956539412256193e-03 1.2065559364297096e-03 5.2651218603767536e-03
600277 3.2274718947475356e-02 4.7464361645153108e-03 1.5381412381602066e-03 5.8295217849885228e-03
603918 2.2240326034747460e-02 4.3487510639174110e-03 1.5838266453012118e-03 5.7558174141120189e-03
607582 2.3462532144480575e-02 4.0915719085473645e-03 2.0174399818966293e-03 5.5073081745041774e-03
611268 2.7833420062676750e-02 3.7090390636744797e-03 1.2596984437841519e-03 6.0255373275984736e-03
614976 4.1259227668754672e-02 3.2354396367155758e-03 1.4043388148391456e-03 4.6961350789647138e-03
618706 3.1963379100644507e-02 4.3837748058020987e-03 1.1466902029035886e-03 4.0305013340860008e-03
622459 3.0004610228164807e-02 4.9031052798542696e-03 9.7615039033560613e-04 3.2661132780339441e-03
626235 1.9092919350688686e-02 4.1522979087386114e-03 7.2224474920312698e-04 3.2796214035099025e-03
630034 2.3059862045046953e-02 3.9638759929138123e-03 1.1997495907873912e-03 4.3534638253537317e-03
633856 2.1153798926393907e-02 2.6117269361802808e-03 8.6736123635544615e-04 3.6761559504325803e-03
637701 1.9858282886452860e-02 3.5172964166527709e-03 9.0799307015732023e-04 3.7658621361498223e-03
641569 3.0678213889301809e-02 6.1063609505717098e-03 2.7798732764824363e-03 3.5097292171150096e-03
645461 2.1983272929687270e-02 2.0102161906925264e-03 1.4843150358612167e-03 3.5542787654251340e-03
649377 1.9767089909881130e-02 3.8714391958319938e-03 7.1930538433462310e-04 3.3873702478344203e-03
653316 2.5511866775827396e-02 2.8543896740500507e-03 9.4465026264423102e-04 3.6712290523648328e-03
657279 2.8276065245336990e-02 5.3231784453727782e-03 1.1606884111681204e-03 3.3585735971095598e-03
661266 2.9995639947177688e-02 4.7173570623343375e-03 9.8059175851306080e-04 3.5220319913406017e-03
665277 2.6281972344250337e-02 2.6950455514601623e-03 1.1475161536493861e-03 2.4431049310956743e-03
669313 3.0583423805342735e-02 3.6120103317575092e-03 6.1269944921726882e-04 3.0093137273683457e-03
673373 2.0415247887732191e-02 5.7740706692717136e-03 1.1017647380811013e-03 2.0619769179456293e-03
677458 2.2087299347316014e-02 3.7379375047466024e-03 1.3291419823298067e-03 2.7907720382956969e-03
681567 2.4464557873966952e-02 3.7779919306898391e-03 2.7716832049317075e-03 3.2729924151924106e-03
685702 2.3636911336094024e-02 7.1100719650720734e-03 1.8847784228579467e-03 3.2864841597629590e-03
689861 2.1774596876149577e-02 8.4542464103468662e-03 1.6301656151490596e-03 4.4481885479342731e-03
694046 1.8068243367469872e-02 3.6186659641820329e-03 1.5029319863508750e-03 3.6301411438279807e-03
698256 2.5037015998208734e-02 7.6662493881005656e-03 1.1508760163065901e-03 5.4325547478084601e-03
702492 1.7779903407763142e-02 9.3752875262739233e-03 1.7573845328061610e-03 5.0749907860848653e-03
706753 2.1478620675116855e-02 5.6502934267717020e-03 2.5952303374419117e-03 4.6943546037608863e-03
711041 2.1090350628009125e-02 5.2611597282585798e-03 1.4075716963465323e-03 4.5529596074228573e-03
715354 2.2358876242662751e-02 3.1403363630682080e-03 8.1887775923306094e-04 4.7180243555037249e-03
719693 5.6564077433809201e-02 3.0752329706461023e-03 9.1217508877294851e-04 5.4293262010457477e-03
724059 5.1907057537452728e-02 9.1764315317518497e-03 1.0008371891455647e-03 5.4174426510339435e-03
728451 4.1652802975758463e-02 9.9149245938420227e-03 1.3915444542501598e-03 3.7301770599845741e-03
732870 2.2248324822758958e-02 6.0192208907288158e-03 1.0598739441990412e-03 4.1275693339704045e-03
737316 3.0059392621616721e-02 3.9330442605323146e-03 8.1909551998282648e-04 4.9293575304678594e-03
741789 3.1233031946136580e-02 3.6634938050078558e-03 1.4018424445632061e-03 5.1397250871035860e-03
746288 3.1946649876922639e-02 3.4782899024147218e-03 1.8898769842196073e-03 5.0532120474496844e-03
750815 2.6326879582865281e-02 4.7570277063108124e-03 1.0582870927420274e-03 4.2421643817209809e-03
755370 1.9131316085122418e-02 6.2902116965127819e-03 4.9784502100086447e-04 4.1708808846687706e-03
759952 2.4626310743138702e-02 5.3401114249703729e-03 1.7994861815342489e-03 2.7048180125912591e-03
764562 1.9163699280425051e-02 3.9786031265695021e-03 1.6363728866017890e-03 3.5136995651069425e-03
769200 2.6108398838186497e-02 4.0969812431816965e-03 8.2293167072855500e-04 2.3848272019599825e-03
773866 4.0401680013973373e-02 3.6861347991025140e-03 9.0481226876926169e-04 2.5728141755748668e-03
778560 2.7774203610813064e-02 5.6361345140778507e-03 8.5819660894148608e-04 2.7583211839736776e-03
783283 3.8871575732865260e-02 6.1152577625708249e-03 1.2485941723628935e-03 2.8678307999930874e-03
788035 2.3212279814173620e-02 8.1136896669111724e-03 1.4873135426618500e-03 3.6058305059277762e-03
792815 3.0197279954381151e-02 6.0411902666278605e-03 1.0137654401570773e-03 3.7829976954658617e-03
797624 1.8900009669962747e-02 7.1474116097646201e-03 1.0491904798027862e-03 3.2946358949841326e-03
802463 2.5667186192996017e-02 9.9029216122510366e-03 8.0975428470198008e-04 3.4714643039037707e-03
807331 3.3275553118402690e-02 1.2401866213943791e-02 8.4099231464029867e-04 4.2926677751509157e-03
812228 1.6034265332265152e-02 4.4630732163165598e-03 1.7498171485683667e-03 4.3858547064404840e-03
817155 3.1384046980668767e-02 3.1062978739784808e-03 2.0878423138621649e-03 4.9581097970284871e-03
822112 3.2385366957454642e-02 2.3673997430686544e-03 2.5135315159943161e-03 5.6566295998353722e-03
827099 3.2692570205672400e-02 3.6225679786104914e-03 1.1384938991069182e-03 4.5076741062282100e-03
832116 3.2290752436040293e-02 5.2755615842332571e-03 1.0157337465864780e-03 3.8172106647252901e-03
837164 1.7589699950234960e-02 3.1917822274626362e-03 5.7400317883893326e-04 3.3803604929025788e-03
842242 2.7891846604283899e-02 7.6268594572717063e-03 1.4363504456381682e-03 3.1895801164620874e-03
847352 1.7322964264969154e-02 7.6623986904753583e-03 1.0289650032352382e-03 4.3564946376026814e-03
852492 2.0284297598671452e-02 6.3151016914817504e-03 1.1856883592362699e-03 3.7639172247097008e-03
857663 1.5108967033469534e-02 3.8158800355690969e-03 1.2557993909235732e-03 3.1896661158962170e-03
862866 2.6179780446006773e-02 4.6882370019422082e-03 8.3770782692227375e-04 3.0351364912115653e-03
868100 2.7785829202221057e-02 2.7986381353913847e-03 8.7619986635545377e-04 1.9404457315658208e-03
873366 2.6156578883712145e-02 3.6438946427549412e-03 9.7012788131656258e-04 2.2916303271891536e-03
878664 2.3149169169802253e-02 9.3814870373492010e-03 1.1003017347352984e-03 2.3979039367755250e-03
883994 2.2876344820891070e-02 4.1122392184935741e-03 1.8943780759888007e-03 3.5811948849677755e-03
889356 2.4196365638605943e-02 4.6125013048956554e-03 1.7815826292976178e-03 3.6528580647641196e-03
894751 1.7625114431272793e-02 6.2963055718341376e-03 1.3255968907163185e-03 3.6473045495828416e-03
900179 2.1820858232479035e-02 4.5928585469545702e-03 1.6145189424402462e-03 3.2360365649656275e-03
905640 2.1016995891485979e-02 4.3202568967509736e-03 2.6470218390444167e-03 2.9952531332780863e-03
911133 1.8499138034581863e-02 4.0960917437514732e-03 1.2790414894102708e-03 2.6407570435803551e-03
916660 1.7091936139734365e-02 7.3718972338078226e-03 1.7324461728152052e-03 3.6431119691860969e-03
922221 2.0807658308194643e-02 5.0650544813947151e-03 7.4088390974536011e-04 3.6739782182001468e-03
927815 3.0604255822511250e-02 4.3511154936918262e-03 1.1197103926062768e-03 1.6797639066408188e-03
933443 3.6330255920484888e-02 3.4036071714802496e-03 1.4536312069636237e-03 1.9542004379777822e-03
939106 2.1695599595947912e-02 4.3770683170653024e-03 1.1679606947972987e-03 2.3397188668947688e-03
944803 1.8211030658916383e-02 2.9567211879322208e-03 2.6142511765540055e-03 1.9877699200788745e-03
950534 2.6817708083167635e-02 4.8716626325572276e-03 8.6997445955294683e-04 1.7762163266261677e-03
956300 2.6961885258878437e-02 8.1878064323465116e-03 1.5042776324707408e-03 1.8432965315925420e-03
962101 1.9396311395526056e-02 7.6039353473196236e-03 1.2169710467658801e-03 1.3864149614675192e-03
967937 2.1438140956219431e-02 5.0759035086992421e-03 8.6056762673070164e-04 1.5925744827778310e-03
973809 3.3048183202718961e-02 2.4311349644915436e-03 1.1261509878849330e-03 1.7240128162961943e-03
979716 3.4770733265947706e-02 4.7819266569705254e-03 6.5767665701199629e-04 2.8875274680966179e-03
985659 6.7235856815796025e-02 2.9538722392559169e-03 7.5814764676873647e-04 2.9675505224682208e-03
991638 4.5625409212577295e-02 3.4300246800481604e-03 9.1690221563622831e-04 2.7972247086749391e-03
997654 1.8669627272646316e-02 3.2581962460752623e-03 1.7964888151138503e-03 3.3990628694882119e-03
1003706 2.2323049260222994e-02 2.8904709765156245e-03 1.8196216963273226e-03 2.7271801718687927e-03
1009794 1.9527325950035146e-02 9.9789467708579771e-03 9.4538619211537167e-04 2.2590348094886359e-03
1015920 2.0143384496934646e-02 3.2667386973493917e-03 1.4387962374949881e-03 1.6463014120308150e-03
1022082 1.6295833996245679e-02 3.2055578306641186e-03 1.6520390694313436e-03 1.1800992643177244e-03
1028282 2.0658075972243006e-02 8.9601469125614175e-03 1.8121824435114453e-03 1.9844230436570909e-03
1034520 2.1792641390385614e-02 3.8078780156372005e-03 9.6688781809117774e-04 1.6342244246668747e-03
1040796 2.4518466568061004e-02 5.0893427852659601e-03 8.3044576390678415e-04 1.5694364855118881e-03
1047109 1.8282130898507942e-02 9.2339470872244700e-03 1.4371997959594651e-03 2.1403432569202518e-03
1053461 2.2335972730267106e-02 5.0523210550700304e-03 1.2976191589907371e-03 2.5028525961882098e-03
1059852 3.2375304127709059e-02 3.6971384815329689e-03 1.9354711582562079e-03 2.9241922941319887e-03
1066281 2.7752241754512963e-02 3.1859078129419238e-03 1.0332615793658961e-03 4.3064171231426140e-03
1072749 2.6410848692538735e-02 4.3362021262869366e-03 1.8338776274782198e-03 5.4264952975658920e-03
1079256 2.1287001346840806e-02 3.9535303828918122e-03 1.2001097309427555e-03 5.3333409158256018e-03
1085803 2.2682882885905697e-02 3.1573906055273326e-03 9.8185276677587030e-04 4.4521225369847928e-03
1092390 2.5190183765362639e-02 2.9515634133578939e-03 2.4591590682400133e-03 3.4943362457440230e-03
1099016 2.3913349531915706e-02 4.8657091571336908e-03 1.0473243151684075e-03 3.8838821953400826e-03
1105683 1.6666346384440200e-02 7.4950330402818732e-03 1.0469754958231103e-03 2.5576405536660296e-03
1112390 3.6616296173225815e-02 2.7521371316475696e-03 7.1925918299498015e-04 2.2374918360087426e-03
1119138 3.0373564563704325e-02 4.6962037990924133e-03 1.4344458512964842e-03 2.8522057192664763e-03
1125927 3.2145602704384935e-02 3.2466285989156685e-03 9.9571929551733884e-04 3.1362245150635681e-03
1132757 2.8877611041595141e-02 3.2835207996981808e-03 1.8979444353750541e-03 4.0787366586344520e-03
1139629 2.5593113205917506e-02 4.3278314653695249e-03 7.2235145524124356e-04 3.5790769019606872e-03
1146542 2.2149359715464612e-02 7.4096531608806027e-03 3.7840358513074879e-04 4.1880979517786576e-03
1153497 1.9453524558115776e-02 5.8424460797248390e-03 8.3121350930304150e-04 2.8869808940039654e-03
1160494 3.7825114620815614e-02 3.6594615657216112e-03 9.8849316818927502e-04 2.2432676962074183e-03
1167534 3.3932288975294433e-02 3.5103661834418043e-03 9.8508453887014014e-04 2.0373780625032589e-03
1174616 2.7764732437308148e-02 6.6213259325819118e-03 1.3938830107911304e-03 2.2408550099758395e-03
1181741 2.1016786814049837e-02 6.8529259763911998e-03 1.3330481911738579e-03 2.2335777954247682e-03
1188910 2.0972873764458055e-02 2.7259396931980096e-03 1.4832183976012381e-03 1.3887667839480589e-03
1196122 2.0465938669473771e-02 2.5315490306019317e-03 7.2500898022953564e-04 3.2448298873771764e-03
1203378 1.8886907403922182e-02 5.6236969991484420e-03 8.2088223920173675e-04 3.1274914963953515e-03
1210678 2.4670321118199945e-02 4.5608175338365253e-03 1.0681032263729628e-03 3.6319018197991104e-03
1218022 3.2560167718293620e-02 5.4282932765152836e-03 2.4906197052522172e-03 2.4207869504940804e-03
1225410 1.8287411958574862e-02 6.5181085153623863e-03 9.9157512001379899e-04 2.1858490657920004e-03
1232844 1.9410367209680146e-02 9.6388477091525759e-03 8.5539164667891576e-04 2.8514169170591463e-03
1240323 2.5408761927004475e-02 6.2381509358082621e-03 1.3914001246663199e-03 2.8813661863663631e-03
1247846 3.2016820171005933e-02 4.6117729174721678e-03 1.4042118494800304e-03 3.6282580439828127e-03
1255416 2.3680725627029386e-02 3.6441179138186897e-03 6.0917814151173477e-04 3.7970127202561210e-03
1263032 3.4778075277162812e-02 4.3507743817535749e-03 8.2332079388369728e-04 3.9398450650299788e-03
1270693 2.9854583517228694e-02 1.9331383795626600e-03 9.3410931344528603e-04 3.7245916732748796e-03
1278401 3.4934379063012000e-02 8.7749898282150074e-03 1.5886424778700503e-03 4.5176820264797302e-03
1286156 2.1200579958995047e-02 5.9024208033620074e-03 1.3194136993021077e-03 4.1154964003690120e-03
1293958 1.5218613023781025e-02 1.0375111844971974e-02 8.8949584808506454e-04 3.6189817857018580e-03
1301808 3.2820584723811885e-02 7.6587920097441753e-03 1.3527881985334611e-03 4.0820888862209692e-03
1309705 2.0275194690883902e-02 5.8294355160505296e-03 8.0086197929585268e-04 3.3495787282586953e-03
1317649 3.2537977899297688e-02 3.0914557637052864e-03 1.5332534202979753e-03 4.3579681235303980e-03
1325642 4.7955805796565887e-02 5.4534648516815221e-03 1.3841997587267230e-03 3.8625518622067423e-03
1333684 4.2867080671111113e-02 3.8029173284733764e-03 3.0740765136253456e-03 3.6232461659786441e-03
1341774 2.5513447743247486e-02 3.2583218186391649e-03 1.6226884295950095e-03 4.8375916130493080e-03
1349914 2.5750413519168847e-02 2.7587206178870671e-03 2.9517381621576577e-03 5.4331311299159468e-03
1358102 2.8293668615475442e-02 6.2619089128131966e-03 1.5783426766146080e-03 4.2667477725895075e-03
1366341 2.1321366650925655e-02 5.5583249177566518e-03 1.8983985870183462e-03 4.4090528455663636e-03
1374629 1.7114947422675608e-02 3.5090954295032839e-03 2.3190565151826048e-03 4.8576573688402513e-03
1382968 1.8323953358433287e-02 3.2980856659083901e-03 8.0182065271006131e-04 4.6758996463365232e-03
1391357 3.1584338424100245e-02 3.1149035420120486e-03 1.0197277549541806e-03 4.4257681464396903e-03
1399797 4.5857311968773518e-02 3.9642006855901135e-03 5.3215986107246760e-04 3.4299986977993635e-03
1408288 2.7962366949633610e-02 2.7177393070920708e-03 7.6657396720403170e-04 3.2657199430525807e-03
1416831 3.8182351412500037e-02 6.6887387341607596e-03 7.4666187986144328e-04 3.1116921111195017e-03
1425426 3.0849941503179101e-02 2.8297661487491355e-03 1.1533514600400308e-03 2.9507897263643112e-03
1434073 1.7558409762503779e-02 5.2902537879019329e-03 1.1010687636850980e-03 2.7655572722329325e-03
1442772 3.0484438597768615e-02 4.2660996876807689e-03 1.7178831888716717e-03 2.3577357897589524e-03
1451524 2.0229834591263984e-02 3.7479175118236840e-03 1.0473799560583030e-03 1.7353574306619990e-03
1460329 1.9095333812928494e-02 3.0210643567677442e-03 1.1266243319058011e-03 2.3562745937090179e-03
1469188 2.5315481569052944e-02 2.9936897358601167e-03 1.8868240475619080e-03 2.2077468325353289e-03
1478100 2.2573400345970218e-02 3.0029198950982661e-03 2.0418527013945642e-03 2.7328499039664944e-03
1487066 2.2820171240226284e-02 7.5482332731333646e-03 2.0687213699094320e-03 2.1974708653828001e-03
1496087 4.0637191577144738e-02 6.3997834998393843e-03 7.9366503493583096e-04 3.3376557613605806e-03
1505162 2.0156835338343670e-02 4.7034238070184919e-03 1.0204401291193932e-03 2.8131075007824524e-03
1514293 1.6745489668288371e-02 3.0911376281796965e-03 1.0024682966693899e-03 1.7570935366763019e-03
1523479 2.0648035571466217e-02 9.7416420204002874e-03 9.7359943835539919e-04 1.9580300164878661e-03
1532720 4.4961657206947114e-02 7.0504984871214704e-03 1.5677612863457258e-03 1.3653456308360123e-03
1542018 4.3787564023772152e-02 4.2053165743256571e-03 1.3134540343241463e-03 1.6422572645170552e-03
1551372 2.9012099126330404e-02 5.9548256419287293e-03 1.4900283628143107e-03 2.1491003845089951e-03
1560783 3.2795101743040900e-02 4.3547842859876784e-03 1.4308441240936665e-03 3.3230330829677746e-03
1570251 2.3183054552729954e-02 6.8567230263445467e-03 1.1581737298106409e-03 3.4524075193451687e-03
1579776 2.0844414971936343e-02 6.3223576206196119e-03 9.4902733031498876e-04 3.9962015574631637e-03
1589359 2.6663896741688786e-02 5.5929039713812356e-03 1.8236285910425698e-03 3.5063425438977003e-03
1599001 1.7594225337106639e-02 6.6282647968639585e-03 7.3933658799263391e-04 3.0402905944203473e-03
1608700 1.3189628154031519e-02 4.0931698819447471e-03 2.5997651037001912e-03 1.9109672926506116e-03
1618459 1.7631515246611773e-02 5.1038355093986354e-03 8.6318044472699640e-04 1.6685036957987398e-03
1628277 2.5400056825383377e-02 3.9425205328664781e-03 6.3245111936482967e-04 1.8871408340648266e-03
1638154 1.7534130374791457e-02 5.4597096853259419e-03 1.1806933055255042e-03 2.0536372341807274e-03
1648091 2.0528402801308687e-02 8.6895674112187349e-03 8.1808986951747986e-04 1.7261810312770853e-03
1658089 1.8342439620432915e-02 3.4544823965811933e-03 1.1182947406657151e-03 2.1773479975806254e-03
1668147 2.7858600920052989e-02 2.9532258011739643e-03 1.3607578316823243e-03 1.8740305830196036e-03
1678266 2.7281227406922959e-02 7.1484194998264750e-03 8.4612614727863633e-04 1.6386997180185547e-03
1688447 2.8910881680469069e-02 3.3939038930536070e-03 1.7255373220370629e-03 1.2560414328396385e-03
1698689 2.5015447249874367e-02 5.7179846177914939e-03 8.8123798580896917e-04 1.7720200897717309e-03
1708993 2.4549373781573292e-02 7.4893009267779087e-03 1.2786497219362536e-03 2.5033009365617032e-03
1719360 3.8567405218468243e-02 2.3664738967749122e-03 1.6726838377921771e-03 2.0831977985829031e-03
1729790 3.3213913121797112e-02 6.5237044620599649e-03 1.5551467290040311e-03 2.2375680209512083e-03
1740283 3.1988074153788570e-02 6.0666960423907401e-03 1.0492751767465780e-03 1.8419238878786270e-03
1750840 1.9925616285144276e-02 1.5686899171927227e-03 6.9612785917672060e-04 1.8385228040168622e-03
1761461 2.8737784175744796e-02 4.0342260001415831e-03 1.9077678086758532e-03 1.8402114979599871e-03
1772146 3.3436650639901977e-02 8.7141683791712721e-03 7.6256786479389493e-04 1.2119165474543392e-03
1782896 2.3548759215033188e-02 8.2916262475802860e-03 1.2247145002109994e-03 1.6222914000380007e-03
1793711 2.8851170076333976e-02 3.0927219173120246e-03 8.4105316693761090e-04 2.9084317612037003e-03
1804592 1.5079670510390053e-02 4.9357377446253015e-03 4.3925415668477630e-04 1.5321558138698954e-03
1815539 2.7867317481917731e-02 1.6674677466403942e-03 1.5971202625637559e-03 2.2632939952240694e-03
1826552 1.9340003003062156e-02 5.6568384894342127e-03 1.5529896382749930e-03 2.1926051403965419e-03
1837633 2.3259553283407564e-02 3.9950720304058329e-03 1.0510633754530208e-03 2.2265251004314202e-03
1848780 1.3239304163041032e-02 2.7098132513496687e-03 9.9683344580325794e-04 1.9457226248452697e-03
1859995 1.9122937382937244e-02 1.0565318730442086e-02 6.9620167466566407e-04 1.8050899823109923e-03
1871278 2.0642141714545814e-02 3.0067080438446192e-03 1.4271267739043303e-03 2.2625061790193524e-03
1882629 2.5602297392763318e-02 3.9448844725689103e-03 8.0803950652952317e-04 2.2015794515443110e-03
1894049 1.8408813476046726e-02 3.9560117197620093e-03 1.0995657195383979e-03 2.1595905321810660e-03
1905539 2.2433779093588346e-02 4.6723299300468479e-03 8.4000229147818128e-04 2.2154721218498041e-03
1917098 1.4830575569584115e-02 6.2598319988181883e-03 1.1593335260402515e-03 1.9083722145402660e-03
1928727 2.9062207117597993e-02 2.3742349563917742e-03 1.3785577750813349e-03 2.2343441823022836e-03
1940427 3.3941246658328428e-02 5.8801001207662296e-03 1.3687923487583076e-03 2.1282809059188779e-03
1952198 2.3466514892836243e-02 6.4446610591840647e-03 8.8159005011934077e-04 2.5337357449097819e-03
1964040 4.3893427290579878e-02 5.1329796051973187e-03 7.0309921412570198e-04 3.1879465419928366e-03
1975955 2.3293236910590043e-02 1.1883535634877096e-02 1.2199295018257006e-03 2.7452152646217920e-03
1987941 2.2078334931681987e-02 6.1229493260547274e-03 1.2318006810043691e-03 2.6921759572179349e-03
2000000 1.8307839982596663e-02 2.8042086929644938e-03 1.7291253304566601e-03 1.6243594977637388e-03

